SI-method for solving stiff nonlinear boundary value problems

The paper contains a thorough theoretical analysis of the SI-method, which was firstly introduced in arXiv:1601.04272v8 and proved to be remarkably stable and efficient when applied to some instances of stiff boundary value problems (like the Troesch's problem). By suggesting a more general view on the SI-method's idea and framework, we managed to obtain sufficient conditions for the method to be applicable to a certain class of two-point boundary value problems. The corresponding error estimates are provided. Special attention is devoted to the exploration of the method's capabilities via a set of numerical examples. The implementation details of the method are discussed in fair depth. An open-source C++ implementation of the SI-method is freely available at the public repository https://github.com/imathsoft/MathSoftDevelopment.

==> bvp_t_30_lambda_0.001_derivative.txt <==
x u
0 1
0.29766037357377 1.00000000009124
0.294293385405997 1.00000000000487
0.30989800346937 1.00000349690758
0.310906309607297 1.00000828760622
0.311449292058682 1.00001318419737
0.311954048834402 1.00002029393716
0.312262338739854 1.00002640707165
0.312545175791059 1.00003361958509
0.312853467890139 1.00004373892199
0.313136301363028 1.00005567578731
0.313444597040424 1.00007242097991
0.313586010859297 1.00008170159861
0.31372742467817 1.00009216967174
0.313868838497043 1.00010397689792
0.314035726190709 1.00011986964165
0.314177135253498 1.00013521888818
0.314318544316287 1.00015253055259
0.314459953379076 1.00017205514175
0.31453065791047 1.00018273418903
0.314626855340994 1.00019833643456
0.314768256653279 1.00022371316691
0.314838957309421 1.0002375925487
0.314909657965563 1.00025233176135
0.314980358621705 1.00026798399332
0.315051059277847 1.00028460571841
0.31512175993399 1.0003022568984
0.315217984491279 1.00032805319754
0.315288678834533 1.00034839300474
0.315359373177787 1.00036999206494
0.315430067521041 1.00039292822479
0.315500761864296 1.00041728413626
0.31557145620755 1.00044314755287
0.315642150550804 1.00047061164407
0.315712844894058 1.00049977532902
0.315783539237312 1.00053074363086
0.315809113641564 1.00054241852996
0.315879797704745 1.00057602024909
0.315950481767925 1.00061170047327
0.316021165831106 1.00064958758335
0.316091849894286 1.00068981787798
0.316162533957467 1.00073253606125
0.316233218020648 1.00077789576023
0.316303902083828 1.00082606007439
0.316374586147009 1.0008772021588
0.316400242791849 1.00089654731011
0.316470911010253 1.00095203403822
0.316541579228657 1.00101094975881
0.316612247447061 1.00107350606531
0.316682915665465 1.00113992758857
0.316753583883869 1.00121045279897
0.316824252102274 1.00128533485779
0.316894920320678 1.0013648425209
0.316944135669408 1.00142311449417
0.317014781651213 1.00151110356776
0.317085427633018 1.00160452486974
0.317156073614823 1.00170371327606
0.317226719596628 1.00180902427571
0.317297365578433 1.00192083523761
0.317368011560238 1.00203954675524
0.317421680947992 1.00213462746024
0.317492302263989 1.00226648446509
0.317562923579985 1.00240647433418
0.317633544895982 1.00255509795341
0.317704166211978 1.00271288701101
0.317729860509619 1.00277270885486
0.317800449472006 1.00294383562841
0.317871038434392 1.00312550845586
0.317941627396779 1.00331837629381
0.318012216359165 1.00352312797269
0.318082805321552 1.00374049464299
0.318152527241778 1.00396833669043
0.31822305737102 1.00421291967087
0.318293587500263 1.00447255488248
0.318364117629505 1.00474816729365
0.318434647758747 1.0050407386266
0.318505177887989 1.00535131083436
0.318575708017232 1.00568098979024
0.318646238146474 1.00603094920313
0.318671110463439 1.00615949392792
0.318741543930145 1.00653835086612
0.318811977396852 1.00694047586441
0.318882410863558 1.00736729581985
0.318952844330265 1.00782032499914
0.319023277796971 1.00830117037989
0.319093711263678 1.00881153731779
0.319164144730384 1.00935323555974
0.319259979005363 1.01014419004568
0.319330264325626 1.01076633805728
0.319400549645889 1.01142658574295
0.319470834966153 1.01212726274852
0.319541120286416 1.01287084094661
0.319611405606679 1.01365994310554
0.319681690926942 1.01449735208559
0.319778335453755 1.01573332329005
0.319848394000748 1.01669443937024
0.319918452547741 1.01771417978833
0.319988511094735 1.018796114909
0.320058569641728 1.01994403219362
0.320128628188721 1.02116194937812
0.320198686735715 1.02245412844931
0.320296572160985 1.02439282297941
0.320366284193548 1.02587439655385
0.32043599622611 1.02744582147671
0.320505708258673 1.02911253833342
0.320575420291236 1.03088031659629
0.320714844356361 1.03474389992818
0.320814676167872 1.03780392149864
0.32088390898566 1.04008234632955
0.321022374621236 1.0450587576813
0.321160840256812 1.05065200055731
0.321257178479224 1.05494812283533
0.321394195846995 1.06169140308138
0.321531213214767 1.06926084601771
0.321668230582539 1.0777574897707
0.321782431865872 1.08563018471102
0.321917118381729 1.09594260329598
0.322051804897586 1.10749480953479
0.322186491413442 1.1204355716413
0.322307399384981 1.13337307608095
0.322439183313843 1.14905832142103
0.322570967242705 1.16658489910588
0.322813869600629 1.20445898479484
0.323068555039129 1.25342911656166
0.323269410462824 1.30017041339448
0.323080065908858 1.25589744722241
0.323324401986566 1.31440936100625
0.323568738064273 1.38626994755965
0.323797949266019 1.46851637789146
0.324025707030212 1.56753633004466
0.324213133154524 1.66450429179669
0.324518765273981 1.85930558687441
0.324901717364618 2.18563630510985
0.324534838973636 1.87099427810748
0.324323786654643 1.72933587160647
0.324112567434438 1.6105870401403
0.32391618959356 1.51755955310483
0.323681595270155 1.42479490342491
0.32344700094675 1.34862957524991
0.323303866111883 1.30901962389818
0.323054010503168 1.25034457308606
0.322861612378212 1.21286089203568
0.322731733092179 1.19078090068316
0.322601853806146 1.1709878302314
0.322369288216982 1.14052688137936
0.322235696159162 1.1255471910297
0.322102104101342 1.11216203561124
0.321968512043522 1.10020194668012
0.321863500349769 1.09170049133222
0.321727203886825 1.08173277088519
0.32159090742388 1.07284706691819
0.321454610960936 1.06492609417086
0.321288084511579 1.05640550428722
0.321150300219395 1.05020701333946
0.321002691274305 1.04431907209677
0.321071475872647 1.04697174911127
0.32120904506933 1.05276214343175
0.321346614266012 1.05926516373521
0.32148616293046 1.0666798892124
0.321621981861956 1.07478475747176
0.321757800793451 1.08387310328722
0.321893619724946 1.094064048006
0.321982484365199 1.10139286622649
0.322115548942549 1.11344497684774
0.322248613519899 1.1269271684651
0.322381678097249 1.14200880058297
0.322607209592961 1.17176961235541
0.322736248862711 1.19151829394874
0.322865288132461 1.21353328833169
0.32303457582625 1.24629332085477
0.323157802352353 1.27325096905904
0.323404255404559 1.33632140297664
0.323589749957796 1.39320580058557
0.323847566098218 1.48855463124654
0.324068070832183 1.58820053464402
0.324324050723002 1.72958344582333
0.324522946377441 1.86243313536148
0.324839772061102 2.1256328063156
0.325134918093046 2.44238333233235
0.325454811937725 2.88665087557587
0.32576682446389 3.45080055427321
0.326266785236606 4.72433549207023
0.32664096915946 6.09026523071526
0.327287846611958 9.71721140440214
0.328026142527478 17.0240208943823
0.328824090759553 31.6044820658635
0.329685306815491 61.0857734917267
0.332918386978954 339.315890356966
0.333255411873757 349.231890189876
0.333310358290153 349.569554978557
0.333328665541147 349.600424423633
0.33333209802165 349.601665484675
0.333333242176079 349.601760087398
0.333333528214659 349.601758809793
0.333334958419499 349.60160284975
0.33335440966731 349.574732786617
0.333419090705681 349.154160502859
0.337006601445455 59.9414441602838
0.337606837783432 37.9273932602689
0.338659699364062 16.7745791424846
0.339198133383403 11.1242892456224
0.339946794797797 6.43650736962501
0.340652484487619 4.01502191721798
0.341244760280249 2.83532552004909
0.341634577642333 2.3230744828504
0.341795665463857 2.15559621124655
0.342113986591906 1.88429095434441
0.342314517227189 1.74705511483276
0.342518401928536 1.62929706004139
0.342787762204477 1.50163573003805
0.343017376719007 1.41344881801826
0.343246991233537 1.34073966893723
0.34349889592523 1.27557185208742
0.343621919473429 1.24842898581376
0.343821775808423 1.20990621341283
0.343950717111773 1.18828093447641
0.344079658415123 1.16888023660801
0.344208599718473 1.15147567104168
0.344410456665195 1.127754753036
0.344543548448011 1.11418273355491
0.344676640230827 1.10205052602622
0.344809732013643 1.0912056190267
0.344944458957326 1.08139926631338
0.345080392060693 1.07257200681702
0.345216325164059 1.06470073026728
0.345352258267426 1.05768205216652
0.345476146001123 1.05194932948013
0.345614128800111 1.0462321359008
0.345752111599099 1.04114332006702
0.345890094398087 1.03661391060959
0.345959085797581 1.03453951997647
0.346083331795333 1.03109478553144
0.346152995784758 1.02931602441618
0.346222659774183 1.02763887859961
0.346292323763607 1.0260575512115
0.346361987753032 1.02456657558948
0.346431651742457 1.02316079649981
0.346501315731882 1.02183535242413
0.346570979721306 1.02058565885191
0.346640643710731 1.01940739252137
0.346737511897443 1.0178798916357
0.34680757998431 1.01685054083394
0.346877648071176 1.01588037094028
0.346947716158042 1.01496598407524
0.347017784244908 1.01410417717426
0.347087852331775 1.01329193083473
0.347157920418641 1.01252639880063
0.347227988505507 1.01180489804812
0.347298056592373 1.01112489943793
0.347332127231094 1.01080837995017
0.347402425508064 1.01018372594745
0.347472723785034 1.0095951250695
0.347543022062003 1.00904049923359
0.347613320338973 1.00851788997208
0.347683618615943 1.00802545155722
0.347753916892912 1.00756144452043
0.347824215169882 1.00712422954356
0.347849731294051 1.0069717759895
0.34792018214129 1.00656776403299
0.347990632988529 1.00618713357478
0.348061083835768 1.00582853325243
0.348131534683007 1.0054906897015
0.348201985530246 1.0051724030599
0.348272436377485 1.00487254273099
0.348342887224724 1.00459004339057
0.348413338071962 1.0043239012237
0.34848889933468 1.00405554702269
0.348559438878842 1.00382006991987
0.348629978423004 1.00359824737836
0.348700517967166 1.00338928866091
0.348771057511328 1.00319244876072
0.34884159705549 1.00300702576034
0.348897505710305 1.00286770180789
0.348968102483221 1.00270098557856
0.349038699256138 1.00254394884702
0.349109296029054 1.00239603036504
0.34917989280197 1.00225670138405
0.349250489574887 1.00212546377577
0.349321086347803 1.00200184826137
0.34939168312072 1.00188541274287
0.349462279893636 1.0017757407309
0.349493435501907 1.00172936598926
0.349564077042377 1.00162869748927
0.349634718582847 1.001533881373
0.349705360123317 1.00144457785776
0.349776001663787 1.00136046686213
0.349846643204257 1.00128124686524
0.349917284744726 1.00120663383186
0.349987926285196 1.00113636019979
0.350058567825666 1.00107017392573
0.350129209366136 1.00100783758635
0.350159492908835 1.00098222446258
0.350230163541539 1.00092498164851
0.350300834174244 1.00087107052799
0.350371504806948 1.00082029744094
0.350442175439653 1.00077247996925
0.350512846072357 1.00072744628508
0.350583516705062 1.00068503453682
0.350654187337766 1.00064509227066
0.350724857970471 1.00060747588565
0.350795528603175 1.00057205012029
0.350866199235879 1.00053868756884
0.350901247309329 1.00052286246375
0.35097193426506 1.00049235808758
0.35104262122079 1.00046363105725
0.35111330817652 1.00043657795046
0.35118399513225 1.00041110135506
0.35125468208798 1.00038710952026
0.35132536904371 1.00036451602802
0.35139605599944 1.00034323948353
0.35146674295517 1.00032320322361
0.351519760948835 1.00030894173434
0.351590457108436 1.00029090275567
0.351661153268038 1.00027391569864
0.35173184942764 1.00025791930164
0.351802545587241 1.00024285586612
0.351873241746843 1.00022867104965
0.351943937906444 1.00021531367096
0.352085330225647 1.00019089121634
0.352208976383726 1.00017181063604
0.352279678179112 1.00016177004026
0.352421081769885 1.00014341272511
0.352562485360657 1.00012713602091
0.352703888951429 1.0001127044005
0.352898198718182 1.00009550256274
0.353039609208519 1.0000846572495
0.353181019698856 1.00007504203697
0.353446008746491 1.00005986309993
0.353712666025018 1.00004768321289
0.353995498276127 1.00003745855975
0.354512108828071 1.00002409943681
0.354936363547292 1.00001677346828
0.355594392724642 1.00000955779052
0.356735227079914 1.00000360097545
0.372246539120198 1.00000000000545
0.372067914673309 1.00000000000637
1 1


==> bvp_t_30_lambda_0.001_function.txt <==
x u
0 -1.16666666666667
0.29766037357377 -0.869006293092792
0.294293385405997 -0.872373281260664
0.317226719596628 -0.849437819148612
0.318434647758747 -0.848226081141314
0.319470834966153 -0.847181528911989
0.319988511094735 -0.846655974053992
0.320505708258673 -0.846126581319433
0.320745443350083 -0.84587910914609
0.321188669795338 -0.845416712060693
0.321462704530881 -0.845126686650715
0.321715088607944 -0.844855914699439
0.321984461639657 -0.844562072925488
0.322119148155514 -0.844412900417329
0.32224150742055 -0.844275874581886
0.322373291349412 -0.844126505062679
0.322505075278274 -0.843975067406579
0.322622855521753 -0.843837774141404
0.322750198241004 -0.843687034787096
0.322877540960254 -0.84353364305547
0.323004883679504 -0.843377298823625
0.323068555039129 -0.843297916568234
0.323192165719303 -0.84314128905776
0.323269410462824 -0.843041595863454
0.323207240231542 -0.843121947239184
0.323080065908858 -0.843283473105809
0.323202233947712 -0.843128376115536
0.323324401986566 -0.842969708098768
0.323446570025419 -0.842807082574008
0.323568738064273 -0.8426400713388
0.323684070383923 -0.8424779537872
0.323797949266019 -0.842313198845177
0.323911828148116 -0.842143324058507
0.323968767589164 -0.842056308038694
0.324025707030212 -0.841967815389839
0.324111255781371 -0.841831923620085
0.324213133154524 -0.841665168686026
0.3242640718411 -0.841579645069886
0.324315010527676 -0.841492607054287
0.324365949214253 -0.841403988493858
0.324416887900829 -0.841313720364642
0.324467826587405 -0.841221730639568
0.324518765273981 -0.841127944158591
0.324569703960558 -0.841032282493282
0.324620642647134 -0.84093466380563
0.324679434660755 -0.840819450248236
0.324724419144211 -0.840729372168531
0.324768821284434 -0.840638756333193
0.324813794987493 -0.840545182305745
0.324860431726312 -0.840446169865605
0.324901717364618 -0.840356773806203
0.324818970634646 -0.840534294724658
0.324776429284018 -0.840623055183885
0.324718818174925 -0.840740680741193
0.324672755787427 -0.840832679358647
0.324626960217174 -0.840922415213903
0.324580899595405 -0.841010996541574
0.324534838973636 -0.841097962626623
0.324482201069796 -0.84119544785641
0.324429396264745 -0.84129129101126
0.324376591459694 -0.841385264688651
0.324323786654643 -0.841477449898763
0.324270981849591 -0.84156792415341
0.32421817704454 -0.841656761616293
0.324165372239489 -0.841744033246849
0.324112567434438 -0.841829806937992
0.324006957824335 -0.841997117526605
0.32391618959356 -0.842136705160961
0.323857541012709 -0.842224970593175
0.323740243851006 -0.842397289649648
0.323622946689304 -0.84256443400617
0.323505649527601 -0.842726889448463
0.323388352365898 -0.842885096263987
0.323303866111883 -0.842996642237112
0.323178938307526 -0.843158212436654
0.323054010503168 -0.843316120948881
0.322929082698811 -0.843470733102581
0.322796672735196 -0.843631372544136
0.322666793449163 -0.843786042505099
0.32253691416313 -0.843938140496
0.322407034877097 -0.844087932959417
0.322302492188072 -0.844206992430169
0.322168900130252 -0.844357365331948
0.322035308072432 -0.844505949154738
0.321901716014612 -0.84465293437461
0.321727203886825 -0.844842814123288
0.321454610960936 -0.845135308288771
0.321219192365487 -0.845384587658452
0.321002691274305 -0.84561161762693
0.321277829667671 -0.845322751100004
0.321554072396208 -0.845029109729679
0.321689891327703 -0.844883127975851
0.321915952076524 -0.844637340522706
0.322049016653874 -0.844490776968713
0.322182081231224 -0.844342608855484
0.322413650688335 -0.844080350756409
0.322542689958086 -0.843931422498436
0.322671729227836 -0.843780207137493
0.322800768497586 -0.843626442153669
0.322911349300147 -0.843492423074362
0.32303457582625 -0.843340369738988
0.323157802352353 -0.84318516091256
0.323281028878456 -0.843026451861114
0.323404255404559 -0.842863860280171
0.323472933119306 -0.842771403300116
0.323589749957796 -0.842610840746567
0.323706566796286 -0.84244575506054
0.323792439914727 -0.842321244753907
0.323902692281709 -0.842157108566437
0.324012944648692 -0.841987731560938
0.324068070832183 -0.841900920707005
0.324125155068562 -0.841809439628185
0.324224602895782 -0.841645975509537
0.324324050723002 -0.84147692426388
0.324373774636611 -0.841390153089144
0.324423498550221 -0.841301799537199
0.324473222463831 -0.841211796197737
0.324522946377441 -0.841120072799741
0.324572670291051 -0.841026556090854
0.324618766030324 -0.840938194626229
0.324705412986667 -0.840767527497267
0.324753348290863 -0.840670412503225
0.324796968623861 -0.840580284393075
0.324881775408859 -0.840400028172776
0.324963449438033 -0.840219771952477
0.325018580331179 -0.840094168209762
0.325096866842459 -0.839910031979227
0.325175800306772 -0.839717089922799
0.325249457625552 -0.839530008818764
0.325320422785297 -0.839342927714729
0.325388831008834 -0.839155846610694
0.325454811937725 -0.838968765506659
0.325530208703978 -0.838746526539403
0.325592449632762 -0.838555869723382
0.32565255982134 -0.838365212907362
0.325710649946228 -0.838174556091341
0.32576682446389 -0.837983899275321
0.325834953699467 -0.837743941101487
0.32588785165781 -0.83755069884755
0.325939091065375 -0.837357456593614
0.325988755827176 -0.837164214339677
0.326036924733362 -0.83697097208574
0.326092116552529 -0.836742204275453
0.326137669695067 -0.836547225195484
0.326181924719487 -0.836352246115514
0.326224943778456 -0.836157267035544
0.326266785236606 -0.835962287955574
0.326312912301193 -0.835741013353238
0.326391373426025 -0.835348673348867
0.326465901387424 -0.834956333344497
0.32650540564974 -0.834740176066843
0.326574773738037 -0.834346161489683
0.32664096915946 -0.833952146912523
0.326675454729756 -0.833739572279054
0.326737436135433 -0.833344350126316
0.326796820793299 -0.832949127973577
0.326883283916592 -0.832343012244022
0.326937027683084 -0.831946898169754
0.326990097017643 -0.831540395924146
0.327040000552473 -0.831143608492868
0.327089141727814 -0.830738530404431
0.327135682319159 -0.830341224502448
0.327180684041445 -0.829943918600464
0.327267225063177 -0.829141758919367
0.327348487919318 -0.828340129806287
0.327425064371885 -0.827538886465463
0.327497452470255 -0.826737928121949
0.32756576456305 -0.82594090718805
0.327631041714491 -0.825139809143258
0.327693218169678 -0.824338931303564
0.327752569934479 -0.823538224177356
0.327809338036334 -0.822737650832078
0.327863578645522 -0.821939520738694
0.327915813089468 -0.821138871787948
0.328014361567025 -0.81953788122047
0.328105844714374 -0.81793877938388
0.328191372793707 -0.816337993407445
0.328271578193546 -0.814737414662879
0.328347032499578 -0.813138043292637
0.328418361150667 -0.81153755756428
0.328485905766507 -0.809938059102465
0.32855402391311 -0.80823772386479
0.328615002356141 -0.806637389127702
0.328728900015406 -0.803437474021821
0.328833543628883 -0.800237532678781
0.328930333390169 -0.797037573168984
0.329020387023163 -0.793837219745006
0.329104572509193 -0.79063728007621
0.329183628655324 -0.78743732720206
0.329328654212704 -0.781037393385791
0.329459200448376 -0.774637239645951
0.329577956862364 -0.768237294314115
0.329686942637817 -0.76183719660678
0.329787692798318 -0.755437240912831
0.329881414528624 -0.749037274272339
0.329969068593322 -0.742637209668066
0.330129136029529 -0.72983719028395
0.330272617704556 -0.717037234792367
0.330402832372683 -0.70423721655128
0.330522197964249 -0.69143720340333
0.330735235154735 -0.665837186352516
0.330921935520654 -0.640237199918508
0.331088793237515 -0.614637189101266
0.331240197286362 -0.589037197795335
0.331508248908997 -0.53783718453737
0.331742994899975 -0.48653718708195
0.33201481541584 -0.419437187000466
0.332238587035838 -0.358137188261811
0.332663572951029 -0.228237186698808
0.334053555066935 0.244462814688369
0.334530563707704 0.386862811358737
0.3348309286038 0.464562812376575
0.335038823151638 0.512462812462101
0.335291235556295 0.564162815271218
0.335430608772385 0.589762805404158
0.335582403381099 0.615362810849489
0.335749755363354 0.640962795325749
0.335937100206148 0.666562801485007
0.336151009330542 0.692162812578982
0.336270936166213 0.704962773891236
0.336401831249712 0.717762776561672
0.336546154517297 0.730562781330094
0.336707286790366 0.743362789747229
0.336795585356182 0.749762745744465
0.336890053069509 0.7561628048347
0.336991670553911 0.762562748529714
0.337101676433394 0.76896267350047
0.337221659705232 0.775362758441481
0.337353691089373 0.781762652607576
0.33750057439132 0.788162786642668
0.337580736233665 0.791362715518378
0.337666179633836 0.794562625854396
0.337757664168855 0.797762511713761
0.337856123796359 0.800962364738853
0.337962744284699 0.804162754887934
0.338078970464016 0.807362596877774
0.338141254073378 0.808962116346043
0.33822791599553 0.811062816644577
0.338298042682378 0.81266221040227
0.338372253108959 0.814262583156316
0.338450937527776 0.815861808678964
0.338534793979621 0.817462224265714
0.33862447673466 0.819062816644577
0.338720719128886 0.820661653940074
0.338824786458548 0.822262342963224
0.338880119924565 0.823062816644577
0.338937708597396 0.823860705922758
0.338998133726291 0.824661042938046
0.339061479895371 0.825461483287196
0.339128035576061 0.826262059565286
0.339198133383403 0.827062816644577
0.339271735208702 0.82785935051012
0.339350029146571 0.828659814866647
0.339433196826967 0.829460482834912
0.339521857492342 0.830261440443197
0.339568074266701 0.830658688040436
0.339616753745077 0.831062816644577
0.33966628169695 0.831459528969091
0.339717656436124 0.831856241293604
0.339772090143787 0.832260824388404
0.339827514466441 0.83265683987606
0.339886704369928 0.833062816644577
0.339946794797797 0.833457906646005
0.340009539561479 0.833852996647434
0.340044015490762 0.834062816644577
0.340111043652496 0.834456649915829
0.340181317806755 0.834850483187082
0.340220654067589 0.835062816644577
0.340296164106847 0.835454901559642
0.340375700473812 0.835846986474707
0.34042134120803 0.836062816644577
0.340463742104095 0.836257611522332
0.340507347900758 0.836452406400087
0.340552218707155 0.836647201277843
0.340598418541272 0.836841996155598
0.340652484487619 0.837062816644577
0.340701284833635 0.837255786280325
0.340751613431766 0.837448755916073
0.340803551111467 0.837641725551821
0.340857183931123 0.837834695187569
0.3409228987553 0.838062816644577
0.340979729275616 0.838253063138382
0.341038509255982 0.838443309632187
0.341099344995 0.838633556125992
0.341162349031126 0.838823802619797
0.341194701069905 0.838918925866699
0.341244760280249 0.839062816644577
0.341311610510042 0.83924898112767
0.341380927503222 0.839435145610763
0.341452841775105 0.839621310093857
0.341527489116199 0.83980747457695
0.341605010042361 0.839993639060043
0.341673727956226 0.840152923206034
0.341754254993132 0.840333136328948
0.341837863111668 0.840513349451863
0.341924687292756 0.840693562574777
0.341969347186346 0.840783669136234
0.342014918224496 0.840873888274626
0.342060414373398 0.840962285137895
0.342113986591906 0.841064313897609
0.342161603701179 0.841153206427795
0.342212574876516 0.841246566654616
0.342263546051853 0.841338148236002
0.342314517227189 0.841428025622512
0.342365488402526 0.841516270159219
0.342416459577863 0.84160295021453
0.342518401928536 0.841771876207279
0.342620344279209 0.841935295583114
0.342722286629883 0.842093660092733
0.342787762204477 0.842192902698614
0.342845165833109 0.842278417169065
0.342959973090375 0.842445529669919
0.34307478034764 0.842607822074398
0.343189587604905 0.842765737767387
0.34330439486217 0.842919679442033
0.34337587237703 0.84301367719434
0.34349889592523 0.843172422083597
0.343621919473429 0.843327648859872
0.343744943021628 0.843479703460286
0.343886246460098 0.84365083988972
0.344015187763448 0.843804070153508
0.344144129066798 0.843954797657157
0.344273070370148 0.84410327990845
0.344402011673498 0.844249747964549
0.344610094339419 0.844482385219038
0.344743186122235 0.844629066115346
0.345012425509009 0.844921539824862
0.345284291715743 0.845212076020212
0.345545137400617 0.845487223198075
0.345890094398087 0.845846844357893
0.346431651742457 0.846404310548668
0.347017784244908 0.847001145858186
0.347543022062003 0.847532363746041
0.34917989280197 0.849177237382548
0.372246539120198 0.872246539120192
0.372067914673309 0.872067914673302
1 1.5


==> bvp_t_30_lambda_0.005_derivative.txt <==
x u
0 1
0.232424263016194 1.00000492916492
0.240424259422074 1.00002183503468
0.244687560529779 1.00004801181164
0.248679073962193 1.00010006826381
0.250673594209458 1.00014426241128
0.252667099223473 1.00020777048192
0.253663419753617 1.00024925016448
0.254659422661388 1.00029893423453
0.2556550843617 1.00035842860067
0.256650380287165 1.00042964978431
0.257645285019223 1.00051488418733
0.258282759440439 1.00057812691629
0.259 1.00065855232543
0.25949480015772 1.00072042363488
0.26 1.00078955674674
0.260627389223217 1.00088465289298
0.261 1.00094643223158
0.261620465386064 1.00105896176353
0.262 1.00113424999645
0.262613018767389 1.00126724585999
0.263 1.00135906778054
0.263282637676723 1.00143028148927
0.263605024718633 1.00151604775868
0.264 1.00162812026413
0.264282597373177 1.00171332258238
0.264596460354645 1.00181315361316
0.265 1.00195004594526
0.2652825492239 1.00205196119212
0.265587305228911 1.00216782659754
0.266 1.00233515739553
0.266282491718245 1.00245703513452
0.266648156785076 1.00262422894204
0.266860000898153 1.0027262136825
0.267141211529176 1.00286770096636
0.267423634587528 1.00301714119521
0.267637753580796 1.00313557459581
0.267920137337892 1.00329885801965
0.268070585276345 1.00338927412373
0.268352926381724 1.00356565404996
0.268556143480819 1.00369822213815
0.268838437652697 1.0038905400711
0.269070560828965 1.00405609997019
0.269352804144825 1.0042668652064
0.269544496864248 1.00441618294277
0.26982668414872 1.00464548750578
0.270070531666614 1.00485314283499
0.270352658333072 1.00510492823835
0.270602736537481 1.00533894124026
0.270884796331649 1.00561569351806
0.271070496891271 1.00580563594566
0.271352484456353 1.00610633905594
0.271589805699052 1.00637137023844
0.271871713479184 1.00670108243232
0.272070455436506 1.00694366292964
0.272352277182532 1.00730267910745
0.272493188055545 1.00748904439941
0.272717132359229 1.00779499853828
0.272998858946613 1.0081975918492
0.273140812073216 1.00840820691499
0.273422436219648 1.00884209637051
0.273632531431399 1.00918020722207
0.273914044099406 1.00965347239483
0.274140694372801 1.01005206030397
0.274422083118402 1.01056973284095
0.274617808067388 1.01094534716185
0.274899068117507 1.01150844676608
0.275140554201269 1.01201482460629
0.275421662603806 1.01263222783533
0.275672811413006 1.01321043944655
0.275813291509167 1.0135452516165
0.276140387332943 1.01435786271547
0.276421161998828 1.01509391045303
0.276586870493491 1.01554578273868
0.276867474902969 1.01634181748012
0.27710342058316 1.01704241490057
0.277243609920265 1.01747273005251
0.277523988594474 1.01836601026403
0.277879610410515 1.01956455729371
0.278159695978166 1.02056296249771
0.278515567885386 1.02190484324744
0.278795325934177 1.02302050023518
0.279151477398153 1.02452283550853
0.279430869558399 1.02576922059712
0.279787333454951 1.02745118677105
0.280066316961876 1.02884326504308
0.280423129959387 1.03072634523983
0.280701657171104 1.03228072155151
0.281058860152886 1.03438898873517
0.281336878020644 1.03612407082344
0.281694516550812 1.03848450717512
0.281971966038153 1.04042068100167
0.282330090874595 1.043063538582
0.282606906322204 1.04522335578937
0.282965573980258 1.04818256426025
0.283241682413638 1.05059094126655
0.283600955784025 1.05390456933423
0.283876276161661 1.05658899713958
0.284236225186034 1.06029977541961
0.28451066758652 1.06329053861799
0.284871369993622 1.06744645283376
0.28514483474142 1.07077685559549
0.285506376846235 1.07543182043388
0.285778753577365 1.07913841632136
0.28614123114473 1.08435304191183
0.286412397815898 1.08847586328991
0.286775916988725 1.09431832818029
0.287045738836331 1.09890110965964
0.287410417126755 1.10544815636789
0.287678745586027 1.11053854515744
0.28831138452461 1.12352636115274
0.288733642153789 1.1330270423609
0.289261471518797 1.14592882145448
0.289974030974177 1.16533615268072
0.29065965356396 1.18642157840914
0.291383277997767 1.21157350611726
0.291890077820114 1.23116605622765
0.292500751575988 1.25717794051617
0.293088027760614 1.28492506833558
0.293652828518494 1.31440423514997
0.294135979619362 1.34200781684782
0.294659485697555 1.3746326315732
0.295163287107721 1.40893560048003
0.295704879889497 1.44928690200944
0.296249122913355 1.49380491015846
0.297174863465328 1.57977573350297
0.29766037357377 1.63062400016377
0.2970971948657 1.57202674521778
0.29653401615763 1.51882260422698
0.29597083744956 1.47052167399211
0.29540765874149 1.42667764024755
0.29484448003342 1.38688406061807
0.294293385405997 1.35150956359217
0.294765594796287 1.38161202501093
0.295251432329497 1.41524933172712
0.29579555700008 1.45641802781379
0.296318075757778 1.49974822435067
0.297361260234396 1.59879901125014
0.297934150220725 1.66121693669742
0.298922219663305 1.78433697055061
0.299632102585735 1.88652215043205
0.300362542561671 2.00538047339104
0.301293886703654 2.17995310292627
0.302406163767403 2.42787731951922
0.30320103642719 2.63577320531256
0.304610818805602 3.0799746979995
0.305823091761289 3.55477515156154
0.306878872101772 4.05317814441245
0.307809470454648 4.56985256520127
0.309384713250407 5.64274370640744
0.311776690738539 7.88080205317375
0.313559628951255 10.1728322670802
0.316086591059969 14.6284457994522
0.318202850191296 19.7184055169941
0.321707272126469 31.3616221080535
0.329263067201238 64.0019998383069
0.331048835356937 69.2120031097695
0.331763874534258 70.5627670624743
0.332467782448036 71.4208795042475
0.332825545443812 71.6694510427925
0.333004042318654 71.7452740998228
0.33309322939087 71.7710690476037
0.333182390782499 71.7887865377436
0.333226963804837 71.794615965551
0.333271533835024 71.7984259484026
0.333293818795264 71.7995736735864
0.333304959810684 71.7999581622209
0.33331610212693 71.8002164817498
0.333321673947798 71.8002983157501
0.333327244412873 71.8003485778891
0.333330029644254 71.8003618783837
0.33333142225979 71.8003655709872
0.333332814875273 71.8003672918281
0.333334207490741 71.8003670409066
0.333335601456896 71.8003648151097
0.33333699407245 71.8003606187507
0.3333397793039 71.8003463107452
0.333345349769229 71.8002940335844
0.333350921590502 71.8002101840739
0.333362062557347 71.7999478734653
0.333384347363464 71.7990445338688
0.333406632528339 71.7976363010729
0.33345120321034 71.7933053195808
0.333540355775867 71.7785850340709
0.333629532997407 71.7557866407994
0.33380799489079 71.6859577960579
0.33416564537778 71.4493728106447
0.334843670912458 70.6532650326692
0.335559016752909 69.3405067334759
0.336887722983773 65.7461640704139
0.346167141121847 26.8839734802638
0.349929122442716 16.0498532320403
0.353218094144755 10.0115807633931
0.354917530808091 7.85000372883865
0.357301461179663 5.62773430247443
0.35887952417615 4.55651910922383
0.359811433049749 4.04104888593873
0.360868115361184 3.54418940037552
0.362080288071261 3.07135087168315
0.363487838893015 2.62958020302413
0.364280222010409 2.42306516106964
0.365141148560779 2.22781663557803
0.366397015013034 1.98943402210951
0.367194002874985 1.86248392007734
0.368203571012981 1.72453904341241
0.369269981917675 1.60248373386326
0.369821872396978 1.54754583784651
0.370485983208391 1.48797542125989
0.371477543834887 1.41077650140821
0.372246539120198 1.35935014974356
0.372067914673309 1.37069517193745
0.372600509631604 1.33787519230555
0.373153221566477 1.30685990037951
0.373726780886689 1.27765793417806
0.374321871824971 1.25027132417399
0.374939113825416 1.2246946771267
0.375481038291525 1.20438731351694
0.376022962757635 1.18590213580732
0.376564887223745 1.16907702162326
0.377034401327564 1.1557276357076
0.377570875341483 1.14175084910724
0.378127559407955 1.12856328002246
0.378705256997259 1.11616499666791
0.379304762270553 1.10455310211111
0.379656885544406 1.09827794978391
0.379926851265652 1.09372147471703
0.38030093759243 1.08775241619943
0.380572271860219 1.08366061004641
0.380969127901663 1.07801477324017
0.381241696899848 1.07435793419557
0.381620937386366 1.06955151843239
0.381894599005004 1.06627609116595
0.38227274687107 1.06200074695996
0.382547387666792 1.05906846423687
0.382924556355773 1.05526472924688
0.383200074145135 1.05264087721994
0.383576365840476 1.04925612457419
0.383852668687532 1.04690926965059
0.38422817532518 1.04389688671711
0.38450518059714 1.04179861131889
0.384879984809883 1.03911728346996
0.385157618301846 1.03724193344613
0.385531794294586 1.03485501842203
0.38580998942255 1.03317946393781
0.38618360377929 1.03105444449946
0.386462300839398 1.02955785549302
0.386835413263993 1.02766585983385
0.387114558755091 1.02632949656043
0.387487222748696 1.024644877464
0.387766768754749 1.02345189621401
0.388139032233399 1.02195186123381
0.388418935861991 1.02088713498846
0.388790841718103 1.01955142102228
0.389071064591099 1.01860137457742
0.389211176027598 1.01814369714127
0.389442651202806 1.01741196113959
0.389723158995263 1.01656442006625
0.389863412891491 1.01615615098248
0.390094460687509 1.01550527635281
0.390375210528751 1.01474936104782
0.390679014464817 1.01397257975331
0.390959948772409 1.01329050739404
0.391134287547271 1.0128839773658
0.39136429761755 1.01236648247203
0.391504853852737 1.01206046828553
0.391694298890642 1.01165988676804
0.391975550060858 1.01108944139292
0.392223741382363 1.01060913172653
0.39250513737142 1.01008952871588
0.392709116396608 1.00972876199453
0.39299063203407 1.00925182391808
0.393223741382363 1.00887453254772
0.393505374701179 1.00843904762162
0.393723418181372 1.00811653313624
0.393864286332778 1.00791471444222
0.394146022635591 1.00752591671961
0.394364657342817 1.00723733013496
0.394646489263725 1.00688149467127
0.394878123218429 1.00660209589826
0.395160041413859 1.00627721295153
0.395364740425147 1.00605132066676
0.395646738510714 1.00575329970828
0.395891358016258 1.00550662333106
0.396173428313366 1.00523520401432
0.396435344186814 1.00499509867743
0.396717481259415 1.00474868888045
0.396903970427926 1.00459248462456
0.397186167925438 1.00436577259666
0.397435431355805 1.00417479003751
0.397717684653727 1.0039685385741
0.397986523894853 1.00378151486761
0.398294328999086 1.00357811769415
0.39857667946598 1.00340111934333
0.398856687103361 1.00323418656866
0.399139079849018 1.00307408011094
0.399435565147501 1.00291445536883
0.399717996834353 1.00277006677188
0.399867367101478 1.00269660104659
0.400149834141746 1.00256292644726
0.400506240944657 1.00240361976804
0.400788740506952 1.00228437266351
0.401159947687261 1.00213657578375
0.401506297657655 1.00200726185613
0.401788853932947 1.0019075511304
0.40216943420703 1.0017809870242
0.402506345035649 1.00167593031374
0.402788948688935 1.00159257469906
0.403178311377091 1.00148443886174
0.403506384608567 1.00139901210126
0.403789027834771 1.00132934479058
0.404186600067567 1.00123714769172
0.404789093931384 1.00110940343812
0.405194323623057 1.00103094812639
0.405789149121563 1.00092566807775
0.40650646829008 1.00081282866713
0.407066808700565 1.00073428829804
0.407647860590011 1.00066080623711
0.408577194118013 1.00055817805018
0.409220084919765 1.00049661597821
0.409859986441826 1.00044204751064
0.410860011585233 1.0003684651747
0.411860032560406 1.00030706997923
0.412860050055615 1.00025585366672
0.414172048898613 1.00020132206461
0.415175566624462 1.00016755853356
0.4171817713642 1.00011601673247
0.41918700162278 1.0000802791742
0.423195093610239 1.0000383627405
0.427200779478129 1.00001828162857
0.435207520406495 1.00000411548439
1 1


==> bvp_t_30_lambda_0.005_function.txt <==
x u
0 -1.16666666666667
0.267141211529176 -0.899509611241373
0.273070406036608 -0.893550085080337
0.275462091268766 -0.891133627809023
0.278165870324399 -0.888385662073374
0.279438604071294 -0.88708353133963
0.280711337818189 -0.885773953901869
0.281984071565084 -0.884455058786704
0.28325680531198 -0.883124508990097
0.284529539058875 -0.881779386495742
0.28580227280577 -0.880416049244301
0.286438639679218 -0.879726171042712
0.287075006552665 -0.8790299533158
0.287711373426113 -0.878326650945351
0.288347740299561 -0.877615432009268
0.288865599495041 -0.877030178193616
0.289581717001202 -0.876210181291068
0.290271158266048 -0.875407628548043
0.290742531823175 -0.87485067550541
0.291255093524232 -0.874236686400563
0.291509977953354 -0.873927877747886
0.292000029479449 -0.873327151393561
0.292593682113649 -0.87258609748383
0.293165138135663 -0.871857572794422
0.293715298336428 -0.871140668177479
0.293955687640962 -0.870822249934484
0.294245055425926 -0.87043451747902
0.294481872724 -0.870113429114028
0.294755288497929 -0.869738299722422
0.294988430560667 -0.869414522041905
0.295246777090613 -0.869051355355265
0.295475828490055 -0.868725350594335
0.295912467140502 -0.868092854747435
0.296136904322404 -0.867761816579261
0.296463408425139 -0.867272627619808
0.296682933968792 -0.866938424377846
0.296906968311489 -0.866592768748421
0.29712128443456 -0.866257603095799
0.297335600557631 -0.865917865954528
0.29766037357377 -0.865393934279621
0.297395510535827 -0.865822055091719
0.297042867157314 -0.866380760144746
0.29682555632377 -0.866718924059921
0.296608245490226 -0.867052620251932
0.296367197122663 -0.867417738773791
0.296144771742707 -0.867750136505206
0.295857221030824 -0.868173710242262
0.295629988193354 -0.868503731356198
0.295175923074469 -0.869151427381144
0.29472653170042 -0.869777983481095
0.294293385405997 -0.870369270365758
0.294529490101142 -0.870048443754239
0.294844661699691 -0.86961461574426
0.29507710205958 -0.869290402791174
0.295338788308181 -0.868920860545057
0.29556717265413 -0.868594252902374
0.295982201048662 -0.867990442866587
0.296206117521406 -0.867658882492502
0.296511215734168 -0.867200216719915
0.296730389824372 -0.866865598905953
0.297040024504082 -0.86638521306902
0.297254181657625 -0.866047481430641
0.297568629744153 -0.865543076786951
0.297777498587908 -0.865202193475819
0.297995378564591 -0.864841423401666
0.298198694487965 -0.864499823217438
0.298402010411339 -0.864153275501998
0.298724398060129 -0.863593199497692
0.298922219663305 -0.863242839121646
0.299098513492782 -0.862926145979496
0.29938704125913 -0.862398417849463
0.299585062679038 -0.862029203202514
0.299906439967843 -0.861417245057495
0.30009016517165 -0.861060027148944
0.300318122576569 -0.860609036155531
0.300590232938854 -0.860058978110624
0.30088882105608 -0.859440047447456
0.301059451357395 -0.859078835340955
0.30133553971209 -0.858482294434237
0.301500547733503 -0.858118383297288
0.301784328971197 -0.857479075466846
0.301943584574718 -0.857112589155985
0.302214415238206 -0.856476087487117
0.302368107554602 -0.856107210792472
0.302626786982125 -0.855473321776954
0.302775116064188 -0.855102232514178
0.303058401951727 -0.854377484435333
0.30320103642719 -0.854004351821939
0.303436950022269 -0.853374658774369
0.303574662961106 -0.852999642387
0.303800613808378 -0.852372057164213
0.303933615005167 -0.851995306370072
0.304150238060265 -0.851369663997522
0.304278735055687 -0.850991317758921
0.304486622538205 -0.850367463798138
0.304610818805602 -0.849987650759948
0.304810521650018 -0.849365441529902
0.304930615214141 -0.848984280312888
0.305122644981974 -0.84836358281028
0.305423658475618 -0.847361874047981
0.305714186052921 -0.846360302521586
0.30599481153498 -0.845358856413695
0.3062660807353 -0.844357524812491
0.306528503637839 -0.843356297690297
0.306782556593414 -0.842355165866585
0.307028684486489 -0.841354120961142
0.307267302838733 -0.840353155341678
0.307498799826747 -0.839352262069001
0.307723538199718 -0.838351434841972
0.307941857088976 -0.837350667943801
0.308154073706055 -0.836349956190672
0.308360484929139 -0.835349294883333
0.308561368780139 -0.834348679761998
0.30875698579623 -0.833348106964686
0.308947580300712 -0.832347572989
0.309133381578697 -0.831347074657256
0.309314604963413 -0.830346609084786
0.309491452839044 -0.829346173651235
0.309664115565941 -0.828345765974622
0.309832772333885 -0.827345383887958
0.309997591948843 -0.826345025418191
0.31031634732042 -0.824344372295123
0.310621550640132 -0.822343794026647
0.310914245659792 -0.820343280108748
0.311195367142095 -0.81834282173564
0.311465754700063 -0.816342411495921
0.311726164632415 -0.814342043127005
0.311977280070084 -0.812341711316216
0.312219719697861 -0.810341411539235
0.312454045271908 -0.808341139928486
0.312680768117598 -0.806340893165561
0.31290035476193 -0.804340668392981
0.313113231829593 -0.802340463141575
0.313319790310902 -0.800340275270484
0.313520389292492 -0.798340102917424
0.313715359227256 -0.796339944457313
0.313905004808078 -0.794339798467716
0.314269427776535 -0.790339539054503
0.314615669684655 -0.786339316360346
0.314945464426086 -0.782339123872399
0.315260316013969 -0.77833895643912
0.315561536661006 -0.774338809947234
0.31585027742906 -0.77033868108358
0.31612755309451 -0.76633856715757
0.316394262471762 -0.76233846596746
0.316651205141211 -0.75833837569862
0.316899095308695 -0.754338294845437
0.317138573359672 -0.75033822215083
0.31737021554794 -0.74633815655902
0.317594542164909 -0.742338097178365
0.318023090555905 -0.734337994133814
0.318427500433327 -0.726337908185601
0.318810508805881 -0.718337835756961
0.319174420957207 -0.710337774156181
0.319521195917847 -0.702337721327392
0.319852511942051 -0.694337675679204
0.320169817316632 -0.686337635964685
0.320474370252593 -0.678337601195894
0.320767270542709 -0.670337570582097
0.321049484932903 -0.662337543484455
0.32158517708694 -0.646337497848289
0.322062830686586 -0.631137556490385
0.32269136922807 -0.609737263197633
0.323137779381502 -0.593537327405479
0.323754635811391 -0.569737245920364
0.324305995266805 -0.547037433948933
0.324966334685036 -0.518037401716433
0.32540769277733 -0.497537272061031
0.326072930189331 -0.464937379407208
0.326459865709876 -0.445037347953611
0.327170112128823 -0.40673721576511
0.327806199515345 -0.370537242209187
0.328688013716461 -0.317537235587882
0.329753459806895 -0.249537229727262
0.330976509214837 -0.167037277762574
0.335829884699593 0.176662753138667
0.336740709029253 0.238162805233934
0.337516853091391 0.288562754841101
0.338451699868886 0.34636277494623
0.339077099043496 0.383062816644577
0.339536705369013 0.408962669903674
0.340312908774074 0.450562723605258
0.340958438951933 0.483062816644577
0.341384576064331 0.503462725653667
0.341946078431269 0.529062816644577
0.342489476808514 0.552462702319644
0.343151201178156 0.579162783509622
0.343543010420201 0.594062816644577
0.343928057770371 0.608062816644577
0.344296107433609 0.620862471874974
0.344786696818262 0.637062816644577
0.345021019520029 0.644462610124966
0.34540275072555 0.656062816644577
0.345889532959269 0.670062816644577
0.346182049780754 0.678062816644577
0.346486183716629 0.686062816644577
0.346803029535138 0.694062816644577
0.347133839435801 0.702062816644577
0.347480054454331 0.710062816644577
0.347843344020386 0.718062816644577
0.348225656319425 0.726062816644577
0.348629283162357 0.734062816644577
0.349056944619583 0.742062816644577
0.34928078228638 0.746062816644577
0.34951190101092 0.750062816644577
0.349750817385943 0.754062816644577
0.349998103426053 0.758062816644577
0.350254394635776 0.762062816644577
0.350520399573686 0.766062816644577
0.350796911252169 0.770062816644577
0.351084820804008 0.774062816644577
0.351385133967567 0.778062816644577
0.351698991102035 0.782062816644577
0.352027691657723 0.786062816644577
0.352372724314408 0.790062816644577
0.352735804392627 0.794062816644577
0.352924721511737 0.796062816644577
0.35311892068143 0.798062816644577
0.353318702918823 0.800062816644577
0.35352439457322 0.802062816644577
0.353736350137157 0.804062816644577
0.353954955442577 0.806062816644577
0.354180631304346 0.808062816644577
0.354413837684761 0.810062816644577
0.354655078466381 0.812062816644577
0.354904906936979 0.814062816644577
0.355163932110143 0.816062816644577
0.355432826028767 0.818062816644577
0.355712332227073 0.820062816644577
0.356003275560679 0.822062816644577
0.356306573654442 0.824062816644577
0.356623250265108 0.826062816644577
0.356786958252009 0.827062816644577
0.35695445091056 0.828062816644577
0.357125893458143 0.829062816644577
0.357301461179663 0.830062816644577
0.357481340180935 0.831062816644577
0.35766572820464 0.832062816644577
0.35785483551379 0.833062816644577
0.358048885847862 0.834062816644577
0.358248117456849 0.835062816644577
0.358452784218505 0.836062816644577
0.358663156843911 0.837062816644577
0.35887952417615 0.838062816644577
0.359102194586244 0.839062816644577
0.359331497469496 0.840062816644577
0.359567784843855 0.841062816644577
0.359811433049749 0.842062816644577
0.360062844547762 0.843062816644577
0.360322449806376 0.844062816644577
0.360590709266388 0.845062816644577
0.360868115361184 0.846062816644577
0.361155194562417 0.847062816644577
0.36145250940809 0.848062816644577
0.361760660454221 0.849062816644577
0.361881048520521 0.849443814565566
0.362080288071261 0.850062816644577
0.362204775742248 0.850442452002203
0.362412073981777 0.851062816644577
0.362540856175761 0.85144096957687
0.362756742405849 0.852062816644577
0.362890018855533 0.852439357219102
0.36311506064488 0.853062816644577
0.363253034441155 0.853437604587211
0.363487838893015 0.854062816644577
0.363630714604401 0.854435701283134
0.363912713688982 0.855155521769949
0.364061259193268 0.855526342271437
0.36431832374121 0.856154963142899
0.364472199649501 0.856523549136187
0.364741110844459 0.857154359816093
0.364900509433541 0.857520532502156
0.365182026749596 0.858153710108769
0.365347128630738 0.858517283965539
0.365514808554553 0.85888085782231
0.365684536724352 0.859243209236747
0.365856168428719 0.859603994421087
0.366030477617884 0.859964779605428
0.36621028249027 0.860331170792805
0.366441719041102 0.860794429873354
0.366676613405538 0.861255353196782
0.366862150942776 0.861613072493945
0.367047688480014 0.861965373881043
0.367289906097899 0.862417425352514
0.367481712543726 0.862769285592235
0.36774843903881 0.863249958853181
0.367945962695913 0.863599690506971
0.368254408241642 0.864135671623589
0.368457757156288 0.864482529198704
0.368770317254875 0.865006063764988
0.368979220520889 0.865349746658802
0.369323575653518 0.865905904937529
0.369537950596892 0.866245897622563
0.369752325540266 0.86658131047676
0.369986538781913 0.866942721945754
0.370206093961827 0.867276914267173
0.370485983208391 0.867696753283967
0.370710423872612 0.868028609770855
0.371040169238151 0.868508767893671
0.371269201003284 0.868837316389059
0.371710875888481 0.869460071371899
0.371944207942074 0.869783598011206
0.372246539120198 0.870197480480705
0.372067914673309 0.869953659261883
0.372483629924278 0.870518035861488
0.372721117729212 0.870835744523288
0.373082942022037 0.871313584769109
0.373397969146621 0.871723834304069
0.373642716726765 0.872039034471918
0.374223046011654 0.87277487206711
0.374824590371765 0.873521816120232
0.375383951717887 0.874203335647299
0.375737667409073 0.874628356128523
0.376281836038587 0.875273959017459
0.376760132112823 0.87583377171941
0.377296074498562 0.876453297772139
0.377834394666275 0.877068028938999
0.378392833415755 0.877698466889271
0.379103388078475 0.878490997062986
0.379994342695964 0.879471282174992
0.380640105427166 0.880173580173564
0.38158240814758 0.881187660869907
0.382890688661446 0.882577755269744
0.384198047246352 0.883950017336959
0.385504660166799 0.88530811466403
0.386810672164533 0.886654961346532
0.389421343182345 0.889323689669775
0.391645410087924 0.891579856653058
0.393716599690291 0.893671412565044
0.401788853932947 0.901778340977654
1 1.5


==> bvp_t_30_lambda_0.01_derivative.txt <==
x u
0 1.00000000000045
0.161 1.00001786102555
0.177 1.00008813538077
0.181 1.00013083502166
0.185 1.00019391115337
0.189 1.00028693701586
0.193 1.00042391160754
0.195 1.00051494281097
0.197 1.00062527186415
0.199 1.00075893564633
0.201 1.00092080394333
0.203 1.0011167488534
0.204 1.00122965838176
0.205 1.00135384813728
0.206 1.00149043122934
0.207 1.00164062920712
0.208 1.00180578248358
0.209 1.00198736174745
0.21 1.00218698045552
0.211 1.00240640850595
0.212 1.00264758720251
0.213 1.00291264562987
0.214 1.00320391857079
0.214564728279798 1.00338094791787
0.215 1.00352396610832
0.21556463294973 1.00371843493361
0.216 1.00387559506878
0.216564528250332 1.00408919596917
0.217070551659308 1.00429053057238
0.217634964933772 1.00452667625872
0.218070535878593 1.00471766104613
0.218634822907339 1.00497697371532
0.219070518553196 1.00518679128731
0.219634666978767 1.00547150820491
0.2200704995343 1.00570199837174
0.220634495808696 1.00601456861697
0.221070478659035 1.00626774984201
0.221634307931311 1.00661085379717
0.222070455749194 1.0068889405671
0.22263410174275 1.00726551111508
0.223070430609834 1.00757093302654
0.223633875488503 1.00798417859149
0.224070403027748 1.00831960133125
0.224633627249733 1.00877303090559
0.225070372769824 1.00914137932125
0.225633354928417 1.00963882962989
0.22607033958125 1.01004331311045
0.226633056231247 1.01058897807067
0.227070303183574 1.01103311848135
0.22763272865217 1.0116315811239
0.228070263272613 1.01211924356832
0.228632369453516 1.01277551059149
0.229070219516175 1.01331093730637
0.229631975645573 1.01403047644007
0.230210514654852 1.01481169466177
0.230701715516174 1.01550861383278
0.230982401722644 1.015921303568
0.231420713899235 1.01658755681149
0.231981665764881 1.01748056010931
0.232420368275632 1.018211915787
0.232980859309808 1.0191904467271
0.233419989614984 1.01999324629555
0.233979975768297 1.02106529342542
0.234419574839852 1.02194650021992
0.234979007959655 1.02312076861862
0.235419120598285 1.0240880304167
0.235977948062666 1.02537400110577
0.236418623241448 1.02643571934791
0.236976787563378 1.02784371275075
0.237418078799836 1.02900911919491
0.237975517199616 1.03055036274609
0.238417482958092 1.03182960443407
0.238974126902214 1.03351630440166
0.23941683102845 1.03492053793102
0.239972605733049 1.03676595546405
0.240416117922876 1.03830745169136
0.240970941820043 1.04032598304119
0.24141533812402 1.04201824349342
0.241969122289379 1.04422550427698
0.242414485655144 1.04608339072022
0.242967133195337 1.04849630399467
0.243413554049271 1.05053618280615
0.243964959448299 1.05317307060303
0.244412536317867 1.05541297381666
0.24496258474169 1.05829365163802
0.245411424919503 1.06075345678896
0.245959991478839 1.06389933039258
0.246410211729035 1.06660096157621
0.246957160701081 1.07003512517009
0.24740888800803 1.07300277805951
0.247954072018738 1.07675011278227
0.248407444377316 1.08001050671898
0.248950703547071 1.08409777800018
0.249405870792765 1.08768043869012
0.249947031849784 1.09213639075915
0.250404156525675 1.09607396757268
0.250943031893241 1.10092941301538
0.251402290149384 1.10525803540911
0.251938677015228 1.11054593725625
0.252400259534084 1.11530561540744
0.252933938912862 1.121061158781
0.253464393827532 1.12706257193622
0.253995129630425 1.1333606795272
0.254989133992083 1.14599565831672
0.25598262654255 1.15980218166578
0.256975570430747 1.1748856282112
0.257967927528835 1.1913604254692
0.25895965869901 1.20935077321922
0.259950724141491 1.22899142001272
0.260941083834826 1.25042849702595
0.261992744617702 1.27535665390647
0.262980830027823 1.3009956760073
0.263968039549813 1.3289543044119
0.264954336567433 1.35943392205388
0.265998418889148 1.39472498157789
0.26698182153722 1.43106804754003
0.267964167990588 1.47064772056409
0.26910889937285 1.52128416561989
0.269980094355646 1.56336630809957
0.270957998860089 1.61457592166515
0.271986724632636 1.67336639483579
0.272961091095512 1.73410793905831
0.274381742433862 1.83237566232542
0.276312597802126 1.98676451373831
0.277790365820118 2.12344533852379
0.278837078436611 2.23122019780247
0.280560178274765 2.43084942641078
0.282142961874089 2.64158056955467
0.283601002015116 2.86197519470602
0.284948420333343 3.0907397639841
0.287360118190734 3.56894531137586
0.289461048605551 4.06867644397159
0.291314210313708 4.58425009767981
0.294456520488652 5.64679536779413
0.297049317342712 6.7330193711015
0.299238848789011 7.8218713065582
0.3031427760505 10.2116663020717
0.305921742518277 12.3020196964563
0.310814597743244 16.8119695280249
0.325420277026864 33.1700743635405
0.327358671299764 34.767065697231
0.328684555435314 35.6445258373646
0.330089332215397 36.3565556623319
0.330989966662192 36.686106848928
0.3317401777726 36.881405016938
0.332086908262805 36.9468295661709
0.332433109805758 36.9963180168577
0.332606060499586 37.0150853135624
0.332778922976777 37.029866479935
0.332951725766665 37.040662567026
0.333038120430636 37.0445665616517
0.333124497320611 37.0474737518387
0.333167678600418 37.0485536223173
0.333210868594372 37.0493846321093
0.333254057764354 37.049966506623
0.333275642304856 37.0501639423347
0.333297236574848 37.0502991981725
0.333308038597887 37.0503434862129
0.333313434692037 37.0503597727407
0.333318830784098 37.0503721700631
0.333324226874637 37.0503806781801
0.333326924919513 37.0503834737865
0.33332962296422 37.0503852970915
0.333332321008831 37.0503861480951
0.333335019053414 37.0503860267973
0.333337726924196 37.0503849274384
0.333340424968939 37.0503828579967
0.333345821059054 37.0503758022093
0.33335121715048 37.0503648572163
0.333356613243783 37.050350023018
0.333367415264454 37.0503086422812
0.333378207473258 37.0502517352851
0.33339980177817 37.0500911636125
0.333421396194854 37.0498683080221
0.333442980932953 37.0495833124624
0.333486170651397 37.0488262387057
0.333529361397965 37.0478200299885
0.333615737307754 37.0450605807565
0.333702120812674 37.0413048270588
0.3337885142376 37.0365527773518
0.333961350001276 37.0240590098659
0.334307223418019 36.9871177389325
0.33465352699017 36.9342359915747
0.335364307591089 36.7762995891828
0.3360323057331 36.5682155081381
0.337257519218384 36.0410833788321
0.338739649664884 35.1663212984326
0.340687592712847 33.6651859239694
0.342712877171794 31.7555598018913
0.354445724602953 18.2935513754522
0.359077737530059 13.7205380478227
0.361983208533657 11.328708451153
0.365741601487909 8.77973160299465
0.369194968649882 6.93017930137685
0.371202167949699 6.04466984195891
0.374117317632001 4.97170583288359
0.375818040229264 4.44757901570003
0.377729441649047 3.93611407449765
0.379902270088488 3.44195280162659
0.38240338880308 2.97123863416222
0.383803454857159 2.74711172494539
0.385320152808953 2.53204637941761
0.38696803480726 2.327402082991
0.388762893415677 2.13466419328348
0.390587959848326 1.96667188247924
0.391600187388986 1.88421842828683
0.393223741382363 1.76609388678153
0.394429110477703 1.68851588849516
0.396118929907442 1.59255916752292
0.397223741382363 1.537041403243
0.398223741382363 1.49120935042982
0.399223741382363 1.44922168338086
0.400223741382363 1.4107635053685
0.401223741382363 1.37554477176183
0.402223741382363 1.34329845202124
0.403223741382363 1.31377882018712
0.404223741382363 1.28675985160492
0.405223741382363 1.26203372104429
0.406223741382363 1.23940940763132
0.407223741382363 1.218711393936
0.408223741382363 1.19977846593525
0.409223741382363 1.18246258867556
0.410223741382363 1.16662786744775
0.411223741382363 1.15214958582028
0.412223741382363 1.13891331532777
0.413223741382363 1.12681409216143
0.413756136857596 1.12080286928823
0.414223741382363 1.11575565639723
0.414758947089078 1.11023375524817
0.415223741382363 1.10564974890451
0.415761530890922 1.10058019203981
0.416223741382363 1.09641546430236
0.416763904845025 1.09176363693197
0.417223741382363 1.08797865271476
0.417766084597624 1.08371222149856
0.418223741382363 1.08027136832057
0.41876808486035 1.07636019007331
0.419223741382363 1.07323136164901
0.419769919423535 1.06964738497236
0.420223741382363 1.06680161204378
0.420771601178938 1.06351877444436
0.421223741382363 1.06092989730377
0.421773142149508 1.05792401992297
0.422223741382363 1.05556839770345
0.422774553524236 1.0528170794011
0.423223741382363 1.05067333178318
0.423775845696443 1.04815584398102
0.424223741382363 1.04620462147751
0.424777028304236 1.04390180487775
0.425223741382363 1.0421255843193
0.425778110272047 1.04001974836419
0.426223741382363 1.03840265061736
0.426779099852448 1.03647747634451
0.427223741382363 1.03500510365639
0.427780004667589 1.03324555042696
0.428223741382363 1.03190484111025
0.428780831749778 1.03029705753946
0.429223741382363 1.02907615599283
0.429781587580815 1.02760739529036
0.430223741382363 1.02649553559545
0.430782278129846 1.02515407542444
0.431223741382363 1.02414147697676
0.43178290888953 1.02291654385993
0.432223741382363 1.02199431767949
0.432783484910423 1.02087601591774
0.433223741382363 1.02003608045006
0.433784010833497 1.01901532546935
0.434223741382363 1.01825033083136
0.434784490920795 1.01731878683571
0.435223741382363 1.01662204658639
0.43578492908421 1.01577206836675
0.436223741382363 1.01513749799197
0.436574733588659 1.01464814708304
0.437136321118734 1.01389751499836
0.437574961578476 1.01333777749538
0.438136913892256 1.0126531408019
0.438575169550523 1.01214342045288
0.439137454619579 1.01151907544249
0.439575359231881 1.01105491400451
0.440137947791111 1.01048563822682
0.440575532204309 1.01006297658552
0.441138397519423 1.00954398976981
0.441575689915975 1.00915913160108
0.442138807569754 1.00868605953157
0.442575833692314 1.00833563839611
0.443139181388236 1.00790447955175
0.44357596474607 1.00758542907681
0.444139522128001 1.00719252385316
0.444576084186562 1.0069020506938
0.44513983267328 1.00654405303129
0.445576193028239 1.00627961233697
0.446140115661641 1.00595346358801
0.446576292198563 1.00571273672981
0.447140373504484 1.00541564160544
0.447576382545268 1.00519651594496
0.448140608405915 1.00492592039008
0.44857646484304 1.00472647089415
0.449140822380123 1.00448004174916
0.449576539799665 1.00429851427467
0.450141017267349 1.00407412058962
0.450647181397537 1.00388278167288
0.451211768084435 1.00367982880832
0.451647255986964 1.00353048254859
0.452211942126433 1.00334572307161
0.453212100586453 1.00304165129384
0.454212244842729 1.0027649410093
0.455212376153309 1.00251315510237
0.456212495666346 1.00228407129462
0.457212604429533 1.00207566340221
0.458212703398748 1.00188608421193
0.459212793445966 1.00171364983745
0.460212875366514 1.00155682542903
0.461212949885705 1.00141421212069
0.462213017664909 1.00128453510865
0.463213079307112 1.00116663276408
0.464213135361995 1.0010594466912
0.4662132326695 1.00087345226628
0.468213313085727 1.0007198235823
0.470213379514964 1.00059297952992
0.472213434367194 1.00048829243136
0.47421347964129 1.00040192672179
0.478213547799693 1.00027199457769
0.482213594120885 1.00018377205582
0.48621362555008 1.00012396649983
0.494213661239358 1.00005613974225
0.502213677516093 1.00002526141823
1 1


==> bvp_t_30_lambda_0.01_function.txt <==
x u
0 -1.16666666666667
0.208 -0.958648028557091
0.216 -0.95062633527357
0.224 -0.942579944836521
0.228 -0.938539803410096
0.232 -0.934481376824706
0.236 -0.930396473818007
0.238 -0.928340586714135
0.24 -0.926273297903479
0.242 -0.92419231478099
0.244 -0.922094890904377
0.246 -0.919977737724008
0.248 -0.917836919512521
0.249 -0.916756198852934
0.25 -0.91566772839319
0.251 -0.91457077464757
0.252 -0.913464535823222
0.252867228990514 -0.912496979627114
0.254065942266139 -0.911145849500509
0.25506550843617 -0.910005821019613
0.256065038028717 -0.908852459516315
0.257064528501922 -0.907684515407024
0.258063977246601 -0.906500624199009
0.259063381609433 -0.905299296183013
0.260062738922322 -0.904078905234276
0.261062046538606 -0.902837676649465
0.261558418847458 -0.902212775695992
0.262061301876739 -0.901573673941715
0.26255171689065 -0.900944334716701
0.263060502471863 -0.900284784508171
0.26354452224677 -0.899650784845979
0.264059646035465 -0.898968704086624
0.264536814319181 -0.898329828508009
0.265058730522891 -0.897622919906605
0.265528574706019 -0.89697896287873
0.266173262624215 -0.896083108771384
0.266635296288789 -0.895431931115371
0.267170147292457 -0.89466812789361
0.267623873405674 -0.894011399725572
0.268166843044246 -0.893214424635609
0.268611757828901 -0.892551993383973
0.269163349059274 -0.891718459704508
0.269598946550672 -0.891050198601234
0.270053222158894 -0.890343468755347
0.270478999430045 -0.88967162251758
0.270904776701195 -0.888990276412666
0.271259664377009 -0.888414852953997
0.271675127380224 -0.887732219830772
0.272151751225607 -0.886936710369165
0.272556421160559 -0.886250510174064
0.272961091095512 -0.885554030037597
0.273344242568176 -0.884884778996756
0.273737662646092 -0.88418732222359
0.274238589021164 -0.88328365381375
0.274620331455026 -0.88258280188404
0.275046209126877 -0.881788000407157
0.275415882141889 -0.881086664556458
0.275970391664408 -0.880013962053741
0.276491225117627 -0.878982828517465
0.276858808125815 -0.878240771139588
0.277182584699368 -0.877576983533996
0.27766224618384 -0.87657551671063
0.27804719099187 -0.8757556419344
0.278382441865366 -0.875029476250305
0.278796203059024 -0.874117173796088
0.279241760810797 -0.873114212778223
0.279677762937853 -0.872111362338155
0.280104472221515 -0.871108620532559
0.280522148240807 -0.870105985102654
0.280931046713747 -0.869103453528777
0.281331418942702 -0.868101023080475
0.281759545883544 -0.867005525029408
0.282142961874089 -0.866003039464147
0.282518588644476 -0.865000656234113
0.282886656035799 -0.863998371823978
0.283247387905058 -0.862996182687667
0.283601002015116 -0.861994085275358
0.283947709970945 -0.860992076056601
0.284287717195948 -0.859990151539885
0.284621222942746 -0.858988308288981
0.284948420333343 -0.857986542936407
0.28526949642412 -0.856984852194311
0.2855846322916 -0.855983232863084
0.285894003135384 -0.85498168183798
0.286197778395093 -0.85398019611399
0.286496121878497 -0.852978772789221
0.286789191898435 -0.851977409066982
0.287077141416365 -0.850976102256769
0.287360118190734 -0.849974849774336
0.287638264928575 -0.848973649140979
0.287911719438977 -0.847972497982186
0.288180614787285 -0.846971394025775
0.288705237462856 -0.844969319128915
0.289213108420825 -0.842967408224812
0.289705136912392 -0.840965646550673
0.290182170591726 -0.838964020703865
0.290644999916948 -0.836962518536187
0.291094362309288 -0.834961129049025
0.291530946057818 -0.83295984229205
0.291955393966536 -0.830958649267142
0.292368306747151 -0.828957541838536
0.292770246165454 -0.826956512649664
0.293161737952104 -0.824955555046806
0.293543274490488 -0.822954663009444
0.293915317295255 -0.820953831087024
0.294278299295506 -0.818953054341772
0.294632626936549 -0.816952328297128
0.294978682113741 -0.814951648891348
0.295316823951431 -0.812951012435839
0.295647390439281 -0.810950415577777
0.295970699937545 -0.808949855266614
0.296287052562074 -0.806949328724067
0.296596731459058 -0.804948833417253
0.29690000397875 -0.802948367034627
0.29748832671016 -0.798947512775476
0.298053882665041 -0.794946751116787
0.298598342012638 -0.790946069605042
0.29912320737144 -0.786945457738395
0.299629834487422 -0.782944906624153
0.300119449962209 -0.778944408701641
0.300593166497115 -0.774943957517206
0.301051996040467 -0.770943547540895
0.301496861160712 -0.766943174016521
0.301928604914096 -0.762942832838589
0.3023479994314 -0.758942520450862
0.302755753411669 -0.754942233762473
0.303152518680562 -0.750941970078257
0.30353889594599 -0.746941727040707
0.303915439862872 -0.742941502581416
0.30428266350165 -0.738941294880321
0.304641042300775 -0.734941102331379
0.305332999612455 -0.726940757166212
0.305994486494599 -0.718940457520016
0.306628263410122 -0.71094019579357
0.30723674435457 -0.702939965893901
0.307822051537966 -0.694939762893483
0.308386059856165 -0.686939582775204
0.308930433325579 -0.678939422239527
0.309456655140636 -0.670939278557261
0.309966052631752 -0.662939149456113
0.310459818115939 -0.654939033032529
0.310939026416451 -0.64693892768261
0.311404649663618 -0.638938832047579
0.311857569862894 -0.630938744970411
0.312728441326482 -0.614938592668688
0.313557265543225 -0.598938464393924
0.314348772707463 -0.582938355354916
0.315106978223197 -0.566938261900265
0.315835319851558 -0.550938181208621
0.316622685126519 -0.532938102956614
0.317296933374849 -0.51693804262622
0.317864919168642 -0.503037914583154
0.318891374308649 -0.47693792120857
0.319794342183248 -0.452937863874717
0.320588321873521 -0.431037755554064
0.321570293150045 -0.402937770937176
0.322446562734414 -0.37693773334401
0.32313435294509 -0.355937707139792
0.324152340994193 -0.323937673142318
0.325047525826117 -0.294937647499293
0.326628032339385 -0.241937610740514
0.327953311523731 -0.195937587263568
0.330377664115994 -0.108937559135741
0.335699200610842 0.0873627051944318
0.337865094001127 0.165862503263809
0.34010373649091 0.244162773780268
0.341292407707416 0.284162771082825
0.342024405057002 0.308162769124452
0.343539597599923 0.356162764251449
0.344393908420912 0.382162760952599
0.34548400570655 0.414162756076636
0.346478320413331 0.442162750888363
0.347103059307416 0.459162747220934
0.348210682610936 0.488162739843473
0.348766506320267 0.502162735672657
0.349583219431836 0.522062816644577
0.350526793596896 0.544062816644577
0.351066080573532 0.556162714398723
0.35175215549183 0.571062816644577
0.352567591048899 0.588062816644577
0.35337057588851 0.604062816644577
0.354212305621562 0.620062816644577
0.355097774337614 0.636062816644577
0.355558728275309 0.644062816644577
0.356032939531866 0.652062816644577
0.356521346329921 0.660062816644577
0.357024984794766 0.668062816644577
0.357545002892226 0.676062816644577
0.358082676894645 0.684062816644577
0.358639430936857 0.692062816644577
0.359216860372731 0.700062816644577
0.359816759837654 0.708062816644577
0.360441157179201 0.716062816644577
0.361092354760252 0.724062816644577
0.361772980098005 0.732062816644577
0.362125253283297 0.736062816644577
0.36248604842472 0.740062816644577
0.362855815775637 0.744062816644577
0.363235040607828 0.748062816644577
0.363624246825724 0.752062816644577
0.364024001044296 0.756062816644577
0.364434917201423 0.760062816644577
0.364857661788045 0.764062816644577
0.365292959794321 0.768062816644577
0.365741601487909 0.772062816644577
0.36620445016203 0.776062816644577
0.36668245101686 0.780062816644577
0.367176641369089 0.784062816644577
0.367688162422211 0.788062816644577
0.368218272875716 0.792062816644577
0.368768364706386 0.796062816644577
0.369339981521301 0.800062816644577
0.369634390832369 0.802062816644577
0.369934839961886 0.804062816644577
0.370241574630952 0.806062816644577
0.370554854733711 0.808062816644577
0.370874955367448 0.810062816644577
0.371202167949699 0.812062816644577
0.371536801430241 0.814062816644577
0.371879183606491 0.816062816644577
0.372229662551543 0.818062816644577
0.372588608164744 0.820062816644577
0.372956413855418 0.822062816644577
0.373333498370992 0.824062816644577
0.373720307781387 0.826062816644577
0.374117317632001 0.828062816644577
0.37452503527792 0.830062816644577
0.37494400241204 0.832062816644577
0.375374797799412 0.834062816644577
0.375818040229264 0.836062816644577
0.376274391694522 0.838062816644577
0.376744560806025 0.840062816644577
0.377229306444677 0.842062816644577
0.377729441649047 0.844062816644577
0.378245837727832 0.846062816644577
0.378510422870767 0.847062816644577
0.378779428575545 0.848062816644577
0.379052982093574 0.849062816644577
0.379331215154781 0.850062816644577
0.379614264112571 0.851062816644577
0.379902270088488 0.852062816644577
0.380195379115612 0.853062816644577
0.380493742279539 0.854062816644577
0.380797515855637 0.855062816644577
0.381106861441029 0.856062816644577
0.381421946079532 0.857062816644577
0.381742942377525 0.858062816644577
0.382070028608417 0.859062816644577
0.38240338880308 0.860062816644577
0.382743212823252 0.861062816644577
0.383089696414554 0.862062816644577
0.383443041235338 0.863062816644577
0.383803454857159 0.864062816644577
0.384171150732205 0.865062816644577
0.384546348122533 0.866062816644577
0.384929271985456 0.867062816644577
0.38535686734462 0.868155690010411
0.385756604289478 0.869155418565399
0.386164788114316 0.870155135844924
0.38658166409479 0.871154841548256
0.38700748167274 0.872154535398761
0.387442493928089 0.873154217149525
0.387886956955208 0.874153886589484
0.388341129135542 0.875153543550011
0.388677122864909 0.875879358793486
0.389061295024778 0.876695415515997
0.389540253403635 0.877692837422236
0.389852571084546 0.87833168267477
0.390223741382363 0.879079440210276
0.390496905231835 0.879622010560028
0.390861123697798 0.880335513826484
0.391411964385675 0.881393780770131
0.391788410392298 0.882103102182691
0.392369353886636 0.883176538091896
0.392757653898032 0.883880208732527
0.393145953909428 0.884573239217754
0.393573515141669 0.885324453535923
0.393973256580876 0.886015906235531
0.394531795025373 0.886965114675204
0.394942533216054 0.887651044428124
0.395487032125033 0.888545223974295
0.395908297313306 0.889225656784335
0.396277654412044 0.889814395367282
0.396708958649489 0.890492913824359
0.397140262886935 0.891162117529935
0.39760947962108 0.89187996888577
0.398050323322471 0.892545120386634
0.398561149903113 0.893305060642455
0.399011027930781 0.89396511100857
0.399567546757792 0.894770194162848
0.400025953925031 0.895424250233641
0.400690177307637 0.896358088107972
0.401156613232912 0.897004487221232
0.401638468001913 0.897664513792404
0.402112441281399 0.898306384591204
0.402644644116875 0.89901878494285
0.403125675813461 0.899655434013992
0.403650414544849 0.900342422926601
0.404138041016261 0.90097410558535
0.404655794601082 0.90163804403903
0.40514956970819 0.90226501809027
0.40603542359933 0.903375455801595
0.407107161820521 0.904695939394658
0.408115787914248 0.905917629322588
0.409123776244213 0.907119959001001
0.410131164086792 0.908304605855696
0.411137988272488 0.909473103336874
0.412144284824349 0.910626853059843
0.413150088676735 0.911767135968947
0.41415543346402 0.912895122592753
0.415160351369115 0.914011882456021
0.416164873022342 0.915118392710546
0.417169027442022 0.916215546045957
0.41817284200907 0.917304157935355
0.41917634246884 0.918384973268463
0.421182496026369 0.920525876813381
0.42318766263064 0.922643022224916
0.425191993495641 0.924740384102571
0.427195618705011 0.926821276688272
0.429198649525339 0.928888462987702
0.433203292556467 0.93299054450222
0.437206519559993 0.937060815880455
0.441208755683813 0.941109118140162
0.44521030123412 0.945142269337163
0.453212100586453 0.953180530530946
0.469213347887559 0.969206676229087
1 1.5


==> bvp_t_30_lambda_0.05_derivative.txt <==
x u
0 1.03244536711761
0.00106953255576405 1.03326486048639
0.00306947692054827 1.03485098545289
0.00506941879062683 1.03650971489358
0.00706935806211511 1.03824421790342
0.00906929462733286 1.04005779401472
0.011069228374706 1.04195387815021
0.0130691591886697 1.04393604574052
0.0150690869495726 1.04600801801013
0.0170690115335839 1.04817366743558
0.0190689328126024 1.05043702337983
0.0213442532708463 1.05313621383494
0.0228945071629375 1.05505410237147
0.024962089388347 1.05771560375253
0.0269608103356882 1.06040551500593
0.0289594761716037 1.06321535778344
0.0309580847537842 1.06615019887564
0.0329566338735032 1.06921530432859
0.034955121254977 1.07241614645208
0.0369535445548692 1.0757584110234
0.0389519013619568 1.07924800468846
0.0409501891969789 1.08289106256186
0.0429484055126886 1.08669395602703
0.0449465476941297 1.09066330073736
0.0469446130591635 1.09480596481875
0.0489425988592708 1.09912907727352
0.0509405022806553 1.10364003658522
0.0529383204456794 1.10834651952324
0.0549360504146607 1.11325649014566
0.0569336891880612 1.11837820899796
0.0589977504026115 1.12390202560162
0.060995015214483 1.12948053382652
0.0629921723211875 1.13529769329274
0.064989218285576 1.1413630515953
0.0669861496257129 1.14768650148534
0.0689829628205426 1.15427829112789
0.0709796543162503 1.16114903451491
0.0729762205333573 1.16830972202365
0.0749726578745915 1.17577173110955
0.0769689627335727 1.18354683712097
0.0789651315043483 1.19164722422199
0.0809611605918153 1.20008549640774
0.0829570464230584 1.20887468859507
0.0849527854596321 1.21802827776935
0.0869483742108066 1.22756019416666
0.0889438092477947 1.23748483246785
0.0909390872189648 1.24781706297941
0.0939938160848695 1.26446209756731
0.0959883454698092 1.27589379834075
0.0979826957120159 1.28778934157399
0.0999768638353604 1.3001658726426
0.101970847053451 1.31304107165224
0.103964642792135 1.32643316368444
0.105958248712718 1.34036092874762
0.107951662735801 1.35484371138078
0.11105861926341 1.37857375103043
0.113988908092437 1.40230868769075
0.115981079254078 1.4192316132814
0.117973040522527 1.43681529263576
0.119964791889077 1.45508262076122
0.123947667187139 1.49376288516691
0.127546890953913 1.53132113578479
0.131535854127208 1.57602568617373
0.135367049570032 1.62220564120734
0.137570285477985 1.65028123260405
0.141556923460308 1.70405351421433
0.144993841997919 1.75363961081702
0.148968202042939 1.81492780472378
0.152988991636344 1.88149074963637
0.156960764670051 1.95200950706134
0.160134858947618 2.01195289525554
0.164209513530723 2.09381647712014
0.167960988676208 2.17430876353978
0.17125193178025 2.24915386041197
0.176446649431806 2.37574830884878
0.17975645061763 2.46204787649906
0.186037141203112 2.63851325672382
0.191905936492438 2.81918385960009
0.197406557892475 3.003034638609
0.202577924362671 3.18916465006965
0.207454442399554 3.37678595430237
0.212066412680864 3.56521111738228
0.220600046046584 3.9421520397754
0.228355678777665 4.31604879601673
0.240047552430904 4.93201391619163
0.249275214293178 5.45568035827524
0.278124729828591 7.17709799158828
0.283832474145975 7.5027782980164
0.29324334949453 8.00187030230751
0.298168607416052 8.2375581305144
0.300580620361152 8.34519310664145
0.304143332019811 8.49376382441525
0.30787915865083 8.63507744856568
0.311558097939361 8.7585505242508
0.313379093535064 8.81356277295402
0.315189218059769 8.86407646787233
0.316989512486895 8.91008127807116
0.318780988001242 8.95156795902273
0.320564629411429 8.98852830559929
0.322341398370643 9.02095511096401
0.323227500621034 9.03546644765071
0.324112236431705 9.04884213094043
0.324995720833963 9.06108152572219
0.325878067960278 9.07218405350325
0.326759391129101 9.08214919171508
0.327639802928275 9.09097647308895
0.328519415297214 9.09866548509961
0.328958956519076 9.10208302602668
0.329398339607966 9.10521586947569
0.32983757840988 9.10806397907033
0.330276686745324 9.1106273217757
0.330715678411771 9.11290586788857
0.33115456718611 9.11489959102863
0.331373977288991 9.1157896366467
0.331593366827094 9.11660846813077
0.331812737517826 9.11735608311457
0.332032091077768 9.11803247943826
0.332251429222744 9.11863765514823
0.332470753667902 9.11917160849697
0.332690066127786 9.11963433794295
0.332799718398898 9.11983899327698
0.332909368316412 9.12002584215052
0.333084411895467 9.12028722823895
0.333172258523343 9.12040130606412
0.3332601040989 9.12050395351085
0.333347948733773 9.12059517053646
0.333435139409426 9.12067440605448
0.333522982516836 9.12074284712551
0.333610825014069 9.12079985766881
0.333720464174981 9.12085497782786
0.333786508624442 9.12087958708333
0.333830102779327 9.12089229079228
0.333896146995426 9.12090617328828
0.333983335066754 9.12091460446721
0.334027582163332 9.12091457556815
0.334114770235465 9.12090603049921
0.334180814450388 9.12089206173329
0.334224408606482 9.12087930107956
0.33429045305329 9.12085460555601
0.334400092211951 9.12079934218748
0.334487934704619 9.1207422169109
0.334575777806056 9.12067366111161
0.334662968489219 9.12059431170992
0.334750813117778 9.12050297996453
0.334838658685613 9.1204002178055
0.334926505304356 9.12028602527657
0.335101548885742 9.12002441062289
0.335211198796026 9.1198374186031
0.335430505889174 9.11941001537394
0.335649824107287 9.11891138761629
0.335869155164631 9.11834153677944
0.336088500776034 9.11770046451862
0.336307862656967 9.11698817269508
0.336527242523613 9.11620466337624
0.336746642092948 9.1153499388359
0.336966063082815 9.11442400155432
0.337404976200302 9.11235849972217
0.337843995639035 9.11000818185933
0.338283135180711 9.10737307526263
0.338722408628205 9.1044532105542
0.339161829808025 9.10124862169055
0.339601412572775 9.09775934597252
0.340041170803628 9.09398542405633
0.340921269346111 9.08558382110438
0.341802237151047 9.07604420567395
0.342684186551677 9.06536702516511
0.343567230580646 9.05355278207117
0.344451483052927 9.0406020345786
0.345337058650086 9.02651539723597
0.346224073006032 9.01129354169365
0.34800288581783 8.97744715306684
0.349788868974022 8.93906941667241
0.351582990993804 8.89616785402361
0.353386244533505 8.8487509975247
0.355199649663679 8.79682843342988
0.357024257346375 8.74041085084994
0.360711461177976 8.61413924150823
0.364457029257402 8.47004603538558
0.368270896920686 8.3082631085691
0.372028756998402 8.13539603943256
0.378947009643623 7.78712864677706
0.387553067286535 7.31179737735713
0.424402930442036 5.1306069155579
0.436244370503045 4.48949661839662
0.443440877581853 4.12985354751058
0.451564287489291 3.75407400203402
0.455937096791244 3.56548534823969
0.46054751285407 3.37710670602387
0.465422092390431 3.1895379847834
0.470591028750761 3.0034670780961
0.476088590255612 2.8196821891825
0.481953519617571 2.6390841627535
0.488229317045902 2.46269734329545
0.491536203869253 2.37643883808272
0.494964281174754 2.29167641156516
0.498520272521093 2.20857457938986
0.501275377009791 2.14744106764971
0.505072012513696 2.06766253866462
0.508875593402915 1.99270620297269
0.51288647124518 1.91878396344333
0.516897141731592 1.84984488275544
0.520907567542307 1.78561452142091
0.524917715025249 1.72582552116655
0.528927554581972 1.67021867071416
0.532937060926058 1.61854372999095
0.536946213214207 1.57056004241397
0.54095499505642 1.52603696329315
0.544963394416865 1.48475413004652
0.546967448049954 1.46526178916663
0.548971403420824 1.44650159603742
0.550975260151082 1.4284489381362
0.552979018085466 1.41107985106975
0.55498267728057 1.39437101423385
0.556986237993121 1.378299745363
0.558989700667894 1.36284399407126
0.560993065925436 1.34798233448696
0.562996334549669 1.33369395721394
0.564999507475514 1.31995866043637
0.567002585776598 1.3067568404543
0.569005570653157 1.29406948169038
0.571008463420188 1.28187814623264
0.573011265495924 1.2701649629818
0.575013978390683 1.25891261646637
0.577016603696141 1.24810433538397
0.579019143075054 1.2377238809086
0.581021598251468 1.22775553484764
0.583023971001436 1.21818408770665
0.585026263144242 1.20899482659635
0.587028476534164 1.20017352312719
0.589030613052755 1.19170642129176
0.591032674601647 1.18358022536583
0.593034663095876 1.17578208785628
0.595036580457714 1.16829959752097
0.59703842861099 1.16112076748326
0.599040209475888 1.15423402346132
0.601041924964205 1.1476281921302
0.60304357697505 1.14129248963259
0.605045167390956 1.13521651025207
0.607046698074399 1.12939021526116
0.609048170864678 1.12380392195463
0.611049587575165 1.11844829287711
0.613050949990875 1.11331432525
0.615052259866349 1.10839334060604
0.617053518923833 1.10367697465734
0.619054728851713 1.09915716735427
0.621055891303211 1.09482615317497
0.6230570078953 1.09067645163868
0.625058080207838 1.08670085804397
0.627059109782891 1.08289243443252
0.629060098124232 1.07924450077871
0.631061046697003 1.07575062640449
0.633061956927528 1.07240462161868
0.635062830203242 1.06920052957934
0.637063667872763 1.06613261837715
0.638064073766066 1.06464799897457
0.639516392575454 1.06254947231453
0.641516392575454 1.05976622951101
0.643585135739061 1.05701247262048
0.64558522237673 1.05446611710591
0.647136238397942 1.05256698776449
0.649412782023412 1.04989418898185
0.651413794370767 1.04765305428161
0.653414764179751 1.04550881265553
0.655415693101523 1.04345745782906
0.657416582732024 1.04149514028684
0.659417434613166 1.03961816158556
0.661418250234047 1.03782296884894
0.663419031032203 1.03610614944039
0.665419778394873 1.03446442580904
0.667420493660277 1.03289465050491
0.669421178118906 1.03139380135879
0.67142183301481 1.02995897682257
0.673422459546895 1.02858739146582
0.675423058870199 1.02727637162428
0.67742363209718 1.02602335119622
0.679424180298975 1.02482586758235
0.681424704506658 1.02368155776537
0.683425205712472 1.02258815452503
0.685425684871057 1.0215434827848
0.687426142900642 1.02054545608621
0.689426580684225 1.01959207318715
0.691426999070734 1.01868141478015
0.693427398876155 1.01781164032729
0.695427780884642 1.01698098500785
0.697428145849603 1.01618775677537
0.699428494494755 1.01543033352055
0.701428827515161 1.01470716033678
0.703429145578231 1.01401674688483
0.705429449324707 1.01335766485368
0.708500147659669 1.01240373495433
0.710500439066161 1.01181807328181
0.712500717258271 1.01125915646417
0.716501236268251 1.01021690101124
0.720501708998416 1.00926813979806
0.724502139410112 1.00840477554938
0.728502531143048 1.00761938473762
0.732502887539457 1.00690516410521
0.736503211666701 1.00625588118989
0.740503506338345 1.00566582857643
0.744503774133815 1.00512978161506
0.748504017416677 1.00464295936287
0.752504238351639 1.00420098851965
0.756504438920326 1.0037998701441
0.760504620935919 1.00343594895029
0.768504935798669 1.00280662759573
0.776505194567015 1.00228963363345
0.784505406941546 1.00186547962258
0.792505581001911 1.00151795356622
0.800505723466686 1.00123358776735
0.80850583991376 1.00100121031009
0.824506012452517 1.0006570027981
0.840506126819213 1.00042892828731
0.856506202224889 1.00027859802478
0.888506283944165 1.00011574255816
1 1.00000462219608


==> bvp_t_30_lambda_0.05_function.txt <==
x u
0 -1.16666666666667
0.008 -1.15838136331564
0.016 -1.15003797131888
0.024 -1.14162521508655
0.028 -1.13738874549602
0.032 -1.13312975070301
0.036 -1.12884618168055
0.04 -1.12453581313275
0.044 -1.12019622941785
0.048 -1.11582480947199
0.052 -1.11141871067886
0.056 -1.10697485162997
0.0600663343476322 -1.10241515051367
0.0640659478857051 -1.09788514466001
0.0680655308547028 -1.09330648884976
0.0720650813688905 -1.0886749492421
0.0760645975155715 -1.08398594856604
0.0800640773727877 -1.07923454113779
0.0820638030948706 -1.07683378215289
0.0840635190306421 -1.07441538642823
0.0860632249473871 -1.07197862012384
0.0880629206165197 -1.06952272115101
0.0900626058145977 -1.06704689821789
0.0920622803244027 -1.06455032985148
0.094061943936085 -1.06203216339612
0.0960615964483719 -1.05949151398862
0.0980612376698376 -1.05692746351044
0.100060867420231 -1.05433905951692
0.102060485531855 -1.05172531414424
0.104060091851001 -1.04908520299443
0.106059686239414 -1.04641766399916
0.108059268575803 -1.0437215962629
0.110058838757371 -1.04099585888656
0.112408776909518 -1.03775296665066
0.114173827039801 -1.0352879755321
0.11617242696516 -1.03246531868278
0.118170989839978 -1.02960799547642
0.12016951570245 -1.02671464729244
0.122168004673424 -1.02378386814051
0.123167235385966 -1.02230398931252
0.125055223145664 -1.0194806106963
0.126274788102628 -1.01763738774708
0.128272087948027 -1.01458469297443
0.130269328618718 -1.01148843894143
0.132266511095987 -1.00834696430445
0.134263636530906 -1.00515855265617
0.13615642374823 -1.0020917031824
0.137777662015434 -0.999428808592247
0.139768629018486 -0.996111587999728
0.141759441082238 -0.992740970328687
0.143750104008191 -0.989314980256001
0.145345624585821 -0.986527512333826
0.146245277572837 -0.984939029118585
0.147828475977479 -0.982113605112262
0.14981743211103 -0.978508309237035
0.150811858220133 -0.9766818410447
0.152329663878781 -0.973862516442838
0.153888465280112 -0.970926385719831
0.155875694504458 -0.967121744419249
0.156869263272903 -0.965192961113816
0.158405623609596 -0.962174708627349
0.159851636450807 -0.959293348981773
0.161659656683113 -0.955633720802548
0.16263478319472 -0.953633063053621
0.164338705569847 -0.95009074023082
0.166230168446452 -0.946087610111177
0.168086247353388 -0.942084584440881
0.169414370648193 -0.939173444627078
0.170317013991288 -0.937172152345586
0.172097366817304 -0.933169635612416
0.173845200888281 -0.929167207778387
0.17556137646341 -0.925164866845986
0.177246739440745 -0.921162610676709
0.178116330979102 -0.919069126266311
0.17975645061763 -0.915066755965584
0.181367813427296 -0.911064473428132
0.182951206667425 -0.907062275967355
0.184507399223158 -0.903060160863198
0.186037141203112 -0.899058125381519
0.187541163670779 -0.895056166790924
0.189020178493511 -0.89105428237728
0.190474878294246 -0.887052469456077
0.191905936492438 -0.883050725382871
0.193314007421933 -0.879049047561975
0.194699726514668 -0.875047433453589
0.19606371054025 -0.871045880579535
0.197406557892475 -0.867044386527773
0.198728848914821 -0.863042948955825
0.200031146257876 -0.859041565593262
0.201313995262417 -0.855040234243363
0.202577924362671 -0.851038952784075
0.203823445504901 -0.847037719168365
0.205051054577118 -0.84303653142405
0.206261231846246 -0.839035387653203
0.207454442399554 -0.835034286031191
0.208631136587638 -0.831033224805416
0.209791750466596 -0.827032202293814
0.210936706237414 -0.823031216883159
0.212066412680864 -0.819030267027215
0.213181265586517 -0.815029351244774
0.214281648174702 -0.811028468117607
0.215367931510429 -0.807027616288368
0.216440474908529 -0.803026794458449
0.217499626329388 -0.799026001385842
0.218545722764787 -0.795025235882983
0.21957909061353 -0.791024496814626
0.221608895361596 -0.783023093689455
0.223591453513602 -0.775021783895834
0.225529030781538 -0.767020560026279
0.22742375579946 -0.759019415320019
0.229277629606746 -0.751018343606552
0.231092534486895 -0.743017339253221
0.232870242189967 -0.735016397116829
0.234612421570271 -0.727015512499195
0.236320645672834 -0.719014681106495
0.237996398302875 -0.711013899012178
0.239641080112299 -0.70301316262322
0.2412560142365 -0.695012468649481
0.242842451513482 -0.687011814075921
0.244401575315857 -0.679011196137422
0.245934506024627 -0.671010612296009
0.24744230517189 -0.663010060220239
0.248925979277877 -0.655009537766561
0.250386483405982 -0.647009042962464
0.251824724457709 -0.639008573991233
0.253241564227909 -0.631008129178171
0.254637822239049 -0.623007706978128
0.256014278371861 -0.615007305964219
0.257371675308323 -0.607006924817611
0.258710720801659 -0.599006562318271
0.261336426344073 -0.583005888825722
0.263896435062766 -0.567005277402574
0.266395348904254 -0.551004721083744
0.268837380907758 -0.535004213848284
0.27122639806827 -0.51900375047466
0.273565958771722 -0.50300332642055
0.275859345578077 -0.487002937722688
0.278109594008282 -0.471002580913141
0.2803195178906 -0.455002252949112
0.282491731737733 -0.43900195115389
0.284628670555587 -0.423001673167016
0.286732607425338 -0.407001416902113
0.288805669150686 -0.391001180511084
0.290849850220239 -0.37500096235363
0.292867025299663 -0.359000760971232
0.296827323149569 -0.327000403475944
0.300699562349735 -0.295000099221425
0.304495436902297 -0.262999841175775
0.308109894469949 -0.231999629938213
0.311557360658569 -0.201999457893193
0.316078643220136 -0.162098645635265
0.319784502230505 -0.128999154909632
0.32608687389485 -0.0720984163010975
0.343236620151588 0.084006999609358
0.348560877371939 0.132006999609358
0.353048104740931 0.172006999609358
0.358056677930913 0.216006999609358
0.361177048220579 0.243006999609358
0.36493063387113 0.275006999609358
0.368753831023466 0.307006999609358
0.372657635623748 0.339006999609358
0.374643511906191 0.355006999609358
0.376654200564143 0.371006999609358
0.378691441848374 0.387006999609358
0.380757081964961 0.403006999609358
0.382853083979034 0.419006999609358
0.384981539960496 0.435006999609358
0.387144684549395 0.451006999609358
0.389344910147158 0.467006999609358
0.391584783973724 0.483006999609358
0.393867067270606 0.499006999609358
0.396194736977413 0.515006999609358
0.398571010265818 0.531006999609358
0.400999372382141 0.547006999609358
0.403483608329801 0.563006999609358
0.406027839018447 0.579006999609358
0.408636562620505 0.595006999609358
0.409966629634645 0.603006999609358
0.411314702011893 0.611006999609358
0.412681470419656 0.619006999609358
0.41406765933553 0.627006999609358
0.415474029230693 0.635006999609358
0.416901378918693 0.643006999609358
0.418350548083614 0.651006999609358
0.419822420002818 0.659006999609358
0.421317924480754 0.667006999609358
0.422838041011717 0.675006999609358
0.424383802190941 0.683006999609358
0.42595629739493 0.691006999609358
0.427556676753601 0.699006999609358
0.429186155438478 0.707006999609358
0.430846018292893 0.715006999609358
0.43253762483186 0.723006999609358
0.434262414640944 0.731006999609358
0.436021913204934 0.739006999609358
0.437817738198481 0.747006999609358
0.439651606271728 0.755006999609358
0.44152534036445 0.763006999609358
0.443440877581853 0.771006999609358
0.445400277663832 0.779006999609358
0.44740573207675 0.787006999609358
0.4494595737521 0.795006999609358
0.450505410082442 0.799006999609358
0.451564287489291 0.803006999609358
0.452636542118748 0.807006999609358
0.453722521029304 0.811006999609358
0.454822582573839 0.815006999609358
0.455937096791244 0.819006999609358
0.457066445807208 0.823006999609358
0.458211024243525 0.827006999609358
0.459371239635155 0.831006999609358
0.46054751285407 0.835006999609358
0.461740278538702 0.839006999609358
0.462949985527595 0.843006999609358
0.464177097295573 0.847006999609358
0.465422092390431 0.851006999609358
0.466685464867834 0.855006999609358
0.467967724721698 0.859006999609358
0.469269398306912 0.863006999609358
0.470591028750761 0.867006999609358
0.471933176348894 0.871006999609358
0.473296418941056 0.875006999609358
0.47468135226117 0.879006999609358
0.476088590255612 0.883006999609358
0.47751876536272 0.887006999609358
0.478972528745743 0.891006999609358
0.480450550470438 0.895006999609358
0.481953519617571 0.899006999609358
0.483482144319443 0.903006999609358
0.485037151708428 0.907006999609358
0.486619287764306 0.911006999609358
0.488229317045902 0.915006999609358
0.489868022291258 0.919006999609358
0.490736863563067 0.92109926427174
0.492420681224777 0.925099013553715
0.4941352184627 0.929098753416708
0.495881316033397 0.933098483623158
0.497659828912127 0.937098203951178
0.499471624828401 0.941097914198176
0.501021192769319 0.944460452356902
0.502895974491274 0.948458913306899
0.503846718918986 0.950458124117743
0.505377104761797 0.953636881954254
0.50733495778978 0.957634560945616
0.508516392575454 0.960010417692395
0.510014056723797 0.962983774343507
0.511608236854738 0.966102672266243
0.512608912242886 0.968036713721924
0.514610253136828 0.971851360967389
0.516178072955425 0.974791249319902
0.517087516309661 0.976477585607176
0.518661140640571 0.97936329949137
0.519662115085312 0.981178094305657
0.521664044759976 0.984760440860849
0.523259427790196 0.987571440651808
0.524164464290511 0.989149245980766
0.52571829871043 0.991830405050866
0.526719533776728 0.993539859781707
0.528721973578713 0.996917117291851
0.530724371694288 1.000240498259
0.532353041014594 1.00290526350314
0.534203751863858 1.00589295990528
0.535207488630059 1.00749587275647
0.537214851113427 1.0106657561394
0.53922206299228 1.01378918186108
0.541229121607024 1.01686785930814
0.542452962006167 1.01872400025802
0.544295034702706 1.02148854104854
0.546302214164579 1.0244621231744
0.548309222150963 1.02739651899653
0.550316057797368 1.03029320064817
0.552322720639248 1.03315359096309
0.554329210592792 1.03597906474789
0.556335527934763 1.03877095004809
0.557456083410787 1.0403162181794
0.560407022924929 1.04433934557208
0.562413241987123 1.04703767976907
0.564419280704408 1.04970730089308
0.566425140962658 1.05234932194428
0.568430824896431 1.054964816494
0.570436334866497 1.05755481985477
0.57244167343792 1.06012033023123
0.574446843358783 1.06266230985099
0.576327120211106 1.06502559702061
0.578394002603388 1.06760157377495
0.580398372456106 1.07007864018339
0.582402596498101 1.07253568038681
0.584406677877154 1.07497349294866
0.58641061980938 1.07739284679422
0.588414425565259 1.07979448218365
0.590418098456594 1.08217911166145
0.594425059027546 1.08690007001224
0.598431528404222 1.09156090247469
0.602437533444297 1.09616640301708
0.606443100714888 1.10072100519155
0.610448256274282 1.10522880691382
0.614453025496927 1.10969359381578
0.618457432936826 1.11411886121459
0.622461502224517 1.11850783474751
0.626465255993069 1.12286348972507
0.630468715828766 1.12718856925757
0.634471902242603 1.13148560121193
0.638474834659024 1.13575691405605
0.642477531418803 1.14000465164834
0.650482286007796 1.14843713526718
0.658486291814013 1.15679701167159
0.666489658987399 1.16509607600269
0.67449248330557 1.17334427874832
0.682494847566483 1.1815500012699
0.690496822994579 1.18972029257724
0.706499842441391 1.2059773045022
0.722501929259344 1.22215207132962
0.754504341064659 1.25434987464501
0.786505453764709 1.28643865046214
1 1.5

